Suppressing Noise from Built Environment Datasets to Reduce Communication Rounds for Convergence of Federated Learning

Smart sensing provides an easier and convenient data-driven mechanism for monitoring and control in the built environment. Data generated in the built environment are privacy sensitive and limited. Federated learning is an emerging paradigm that provides privacy-preserving collaboration among multiple participants for model training without sharing private and limited data. The noisy labels in the datasets of the participants degrade the performance and increase the number of communication rounds for convergence of federated learning. Such large communication rounds require more time and energy to train the model. In this paper, we propose a federated learning approach to suppress the unequal distribution of the noisy labels in the dataset of each participant. The approach first estimates the noise ratio of the dataset for each participant and normalizes the noise ratio using the server dataset. The proposed approach can handle bias in the server dataset and minimizes its impact on the participants' dataset. Next, we calculate the optimal weighted contributions of the participants using the normalized noise ratio and influence of each participant. We further derive the expression to estimate the number of communication rounds required for the convergence of the proposed approach. Finally, experimental results demonstrate the effectiveness of the proposed approach over existing techniques in terms of the communication rounds and achieved performance in the built environment.

==> LMR/3.txt <==
1 0.630132 
2 0.628096 
3 0.655243 
4 0.697659 
5 0.671530 
6 0.702749 
7 0.667798 
8 0.682050 
9 0.690872 
10 0.673566 
11 0.668476 
12 0.680014 
13 0.700713 
14 0.685443 
15 0.704445 
16 0.703088 
17 0.706481 
18 0.718018 
19 0.726162 
20 0.710892 
21 0.704106 
22 0.716322 
23 0.722769 
24 0.731252 
25 0.715304 
26 0.709196 
27 0.737021 
28 0.734645 
29 0.718358 
30 0.729216 
31 0.702070 
32 0.712589 
33 0.731931 
34 0.722769 
35 0.737021 
36 0.727859 
37 0.723448 
38 0.725144 
39 0.719036 
40 0.721412 
41 0.739396 
42 0.736681 
43 0.741432 
44 0.712589 
45 0.733288 
46 0.723108 
47 0.721751 
48 0.724805 
49 0.725484 
50 0.728198 
51 0.727520 
52 0.730913 
53 0.721072 
54 0.729555 
55 0.726841 
56 0.724805 
57 0.727180 
58 0.722430 
59 0.724126 
60 0.738717 
61 0.717000 
62 0.744486 
63 0.724466 
64 0.726502 
65 0.718358 
66 0.739735 
67 0.737699 
68 0.725823 
69 0.732270 
70 0.728537 
71 0.742450 
72 0.731591 
73 0.741432 
74 0.733967 
75 0.739396 
76 0.727520 
77 0.720733 
78 0.713268 
79 0.713946 
80 0.740753 
81 0.737021 
82 0.733967 
83 0.731931 
84 0.740075 
85 0.733967 
86 0.737699 
87 0.732609 
88 0.744486 
89 0.726502 
90 0.738717 
91 0.738378 
92 0.736342 
93 0.727859 
94 0.721072 
95 0.745843 
96 0.739057 
97 0.741432 
98 0.711910 
99 0.717000 
100 0.727180 
101 0.728198 
102 0.742111 
103 0.727520 
104 0.741093 
105 0.729555 
106 0.731591 
107 0.735324 
108 0.731252 
109 0.750255 
110 0.739396 
111 0.744825 
112 0.741771 
113 0.727859 
114 0.738378 
115 0.730913 
116 0.727859 
117 0.735663 
118 0.737021 
119 0.731591 
120 0.724805 
121 0.751272 
122 0.745504 
123 0.742789 
124 0.747879 
125 0.740753 
126 0.732949 
127 0.750255 
128 0.746183 
129 0.749237 
130 0.731591 
131 0.740414 
132 0.751272 
133 0.748219 
134 0.755005 
135 0.748897 
136 0.746522 
137 0.751612 
138 0.728877 
139 0.742450 
140 0.749576 
141 0.740075 
142 0.729895 
143 0.737021 
144 0.742450 
145 0.725484 
146 0.733288 
147 0.743807 
148 0.744825 
149 0.737021 
150 0.745843 
151 0.719376 
152 0.735324 
153 0.736681 
154 0.746522 
155 0.750933 
156 0.731591 
157 0.744486 
158 0.742789 
159 0.744486 
160 0.737699 
161 0.748897 
162 0.738039 
163 0.737360 
164 0.746861 
165 0.744825 
166 0.731931 
167 0.745165 
168 0.734645 
169 0.738039 
170 0.738717 
171 0.738378 
172 0.724126 
173 0.735324 
174 0.729555 
175 0.751272 
176 0.752290 
177 0.725484 
178 0.722769 
179 0.750255 
180 0.735324 
181 0.735663 
182 0.745843 
183 0.744147 
184 0.729216 
185 0.726502 
186 0.738717 
187 0.750594 
188 0.741771 
189 0.752290 
190 0.745843 
191 0.734645 
192 0.744147 
193 0.717000 
194 0.743468 
195 0.735324 
196 0.745165 
197 0.727180 
198 0.744147 
199 0.736342 
200 0.743807 


==> LMR/4.txt <==
1 0.609773 
2 0.612827 
3 0.664065 
4 0.681032 
5 0.694944 
6 0.678996 
7 0.695623 
8 0.699695 
9 0.706481 
10 0.687479 
11 0.701052 
12 0.705124 
13 0.705803 
14 0.709196 
15 0.724126 
16 0.708517 
17 0.709535 
18 0.730913 
19 0.719376 
20 0.703427 
21 0.728877 
22 0.727180 
23 0.725484 
24 0.730573 
25 0.742789 
26 0.737699 
27 0.716661 
28 0.747201 
29 0.733627 
30 0.763828 
31 0.746522 
32 0.721412 
33 0.732270 
34 0.768578 
35 0.727520 
36 0.731591 
37 0.752630 
38 0.734306 
39 0.750594 
40 0.743129 
41 0.737021 
42 0.753308 
43 0.779776 
44 0.735663 
45 0.720054 
46 0.739396 
47 0.750933 
48 0.747201 
49 0.748897 
50 0.748558 
51 0.768239 
52 0.753308 
53 0.736342 
54 0.758398 
55 0.765524 
56 0.779097 
57 0.759416 
58 0.761452 
59 0.753648 
60 0.728198 
61 0.755344 
62 0.711571 
63 0.733627 
64 0.781473 
65 0.740075 
66 0.753987 
67 0.755344 
68 0.763488 
69 0.748558 
70 0.721412 
71 0.733288 
72 0.762470 
73 0.756362 
74 0.770614 
75 0.768239 
76 0.758738 
77 0.754666 
78 0.753648 
79 0.748897 
80 0.763488 
81 0.747201 
82 0.714625 
83 0.739735 
84 0.734985 
85 0.741432 
86 0.719036 
87 0.720733 
88 0.759756 
89 0.762810 
90 0.756702 
91 0.765524 
92 0.734985 
93 0.744486 
94 0.772989 
95 0.762131 
96 0.745504 
97 0.739057 
98 0.767560 
99 0.732609 
100 0.756362 
101 0.759077 
102 0.743807 
103 0.772989 
104 0.772311 
105 0.735324 
106 0.731931 
107 0.725823 
108 0.760434 
109 0.755684 
110 0.754326 
111 0.747540 
112 0.739735 
113 0.738717 
114 0.749237 
115 0.759756 
116 0.733288 
117 0.751272 
118 0.743807 
119 0.731591 
120 0.748897 
121 0.727859 
122 0.760774 
123 0.758059 
124 0.745504 
125 0.755684 
126 0.737021 
127 0.743129 
128 0.757720 
129 0.738378 
130 0.749576 
131 0.765864 
132 0.759077 
133 0.750933 
134 0.743129 
135 0.739396 
136 0.748558 
137 0.768239 
138 0.756702 
139 0.764506 
140 0.738039 
141 0.740075 
142 0.747540 
143 0.764167 
144 0.756702 
145 0.744825 
146 0.762470 
147 0.734645 
148 0.742789 
149 0.758398 
150 0.735663 
151 0.740414 
152 0.713268 
153 0.730913 
154 0.727520 
155 0.750255 
156 0.747540 
158 0.748897 
159 0.760434 
160 0.770614 
161 0.752969 
162 0.752341
163 0.768214
164 0.746522 
165 0.759756 
166 0.740414 
167 0.737021 
168 0.750933 
169 0.731591 
170 0.750933 
171 0.743468 
172 0.738717 
173 0.735663 
174 0.755005 
175 0.737699 
176 0.729895 
177 0.740753 
178 0.746861 
179 0.754326 
180 0.747540 
181 0.736003 
182 0.752290 
183 0.735663 
184 0.733627 
185 0.754326 
186 0.746522 
187 0.760774 
188 0.749237 
189 0.752630 
190 0.740414 
191 0.744147 
192 0.736681 
193 0.757380 
194 0.734985 
196 0.738717 
197 0.751612 
198 0.742111 
199 0.733967 
200 0.752969 


==> LMR/5.txt <==
1 0.587377 
2 0.659993 
3 0.644723 
4 0.650831 
5 0.681710 
6 0.659993 
7 0.694944 
8 0.711910 
9 0.691551 
10 0.684764 
11 0.694605 
12 0.716661 
13 0.729216 
14 0.705124 
15 0.706142 
16 0.717679 
17 0.727520 
18 0.737021 
19 0.735324 
20 0.736342 
21 0.722769 
22 0.716322 
23 0.712589 
24 0.735663 
25 0.738039 
26 0.740414 
27 0.722430 
28 0.738039 
29 0.752630 
30 0.735324 
31 0.728198 
32 0.746522 
33 0.739396 
34 0.748219 
35 0.762470 
36 0.759077 
37 0.741432 
38 0.777401 
39 0.761452 
40 0.785545 
41 0.756023 
42 0.778419 
43 0.764506 
44 0.745165 
45 0.731252 
46 0.766882 
47 0.737360 
48 0.752630 
49 0.765185 
50 0.761452 
51 0.741093 
52 0.776722 
53 0.753648 
54 0.770275 
55 0.794367 
56 0.732609 
57 0.775704 
58 0.794028 
59 0.775365 
60 0.784187 
61 0.752290 
62 0.776383 
63 0.791653 
64 0.758738 
65 0.759077 
66 0.775704 
67 0.765864 
68 0.784527 
69 0.781473 
70 0.776722 
71 0.766542 
72 0.786902 
73 0.769936 
74 0.762131 
75 0.767900 
76 0.774686 
77 0.762470 
78 0.767900 
79 0.763488 
80 0.771972 
81 0.751951 
82 0.776383 
83 0.763828 
84 0.769257 
85 0.733627 
86 0.788938 
87 0.774686 
88 0.768239 
89 0.765864 
90 0.766882 
91 0.758738 
92 0.770954 
93 0.748897 
94 0.767221 
95 0.781133 
96 0.787920 
97 0.782151 
98 0.752969 
99 0.757380 
100 0.761113 
101 0.750933 
102 0.765185 
103 0.742450 
104 0.744147 
105 0.764167 
106 0.754326 
107 0.764167 
108 0.775704 
109 0.752969 
110 0.768918 
111 0.759077 
112 0.769596 
113 0.761113 
114 0.781473 
115 0.758398 
116 0.757041 
117 0.765185 
118 0.764167 
119 0.751272 
120 0.757380 
121 0.762470 
122 0.780455 
123 0.750255 
124 0.745165 
125 0.754666 
126 0.752630 
127 0.760774 
128 0.753308 
129 0.747879 
130 0.749237 
131 0.751272 
132 0.743468 
133 0.753987 
134 0.758738 
135 0.778419 
136 0.769596 
137 0.755344 
138 0.761452 
139 0.748558 
140 0.770614 
141 0.763828 
142 0.774347 
143 0.770954 
144 0.754326 
145 0.753987 
146 0.764506 
147 0.756362 
148 0.769596 
149 0.768578 
150 0.753648 
151 0.750933 
152 0.746861 
153 0.771293 
154 0.741093 
155 0.752969 
156 0.754666 
157 0.739396 
158 0.761113 
159 0.754666 
160 0.762470 
161 0.750594 
162 0.767900 
163 0.769936 
164 0.761792 
165 0.769596 
166 0.774347 
167 0.751612 
168 0.760434 
169 0.757720 
170 0.752969 
171 0.752630 
172 0.779437 
173 0.778079 
174 0.765524 
175 0.766882 
176 0.769257 
177 0.769257 
178 0.761113 
179 0.763149 
180 0.788259 
181 0.759077 
182 0.746183 
183 0.770614 
184 0.752290 
185 0.763488 
186 0.764506 
187 0.765524 
188 0.741093 
189 0.760095 
190 0.749576 
191 0.756023 
192 0.769936 
193 0.754326 
194 0.758738 
195 0.752969 
196 0.734306 
197 0.748558 
198 0.782491 
199 0.766882 
200 0.742111 





==> LMR/FLbasicoHAR0.3corrected6.txt <==
1 0.590431 
2 0.660333 
3 0.697659 
4 0.688836 
5 0.679335 
6 0.677978 
7 0.689854 
8 0.665083 
9 0.686121 
10 0.684425 
11 0.686461 
12 0.706142 
13 0.704106 
14 0.709535 
15 0.702409 
16 0.710892 
17 0.702070 
18 0.722769 
19 0.724466 
20 0.724805 
21 0.705463 
22 0.716661 
23 0.724126 
24 0.726841 
25 0.720054 
26 0.720394 
27 0.742450 
28 0.737699 
29 0.727180 
30 0.724466 
31 0.732270 
32 0.750933 
33 0.732949 
34 0.729555 
35 0.723787 
36 0.725484 
37 0.734306 
38 0.742111 
39 0.739057 
40 0.746522 
41 0.722430 
42 0.750594 
43 0.722430 
44 0.740753 
45 0.759077 
46 0.736681 
47 0.743468 
48 0.731931 
49 0.713946 
50 0.730913 
51 0.755344 
52 0.744147 
53 0.750255 
54 0.746861 
55 0.745843 
56 0.730913 
57 0.746183 
58 0.744486 
59 0.760095 
60 0.729216 
61 0.755005 
62 0.728537 
63 0.744825 
64 0.734645 
65 0.749576 
66 0.758059 
67 0.756702 
68 0.737021 
69 0.749915 
70 0.766542 
71 0.768239 
72 0.729555 
73 0.726162 
74 0.746183 
75 0.740753 
76 0.748219 
77 0.723108 
78 0.759416 
79 0.733627 
80 0.731591 
81 0.749915 
82 0.763149 
83 0.747879 
84 0.733627 
85 0.757380 
86 0.742789 
87 0.723448 
88 0.747201 
89 0.728537 
90 0.768239 
91 0.772650 
92 0.733627 
93 0.749915 
94 0.761452 
95 0.752290 
96 0.751951 
97 0.776383 
98 0.752969 
99 0.757041 
100 0.746183 
101 0.746522 
102 0.749237 
103 0.760434 
104 0.743468 
105 0.739396 
106 0.749576 
107 0.752630 
108 0.761113 
109 0.757041 
110 0.758059 
111 0.732270 
112 0.758738 
113 0.745165 
114 0.733627 
115 0.749237 
116 0.743468 
117 0.747879 
118 0.737021 
119 0.735663 
120 0.745165 
121 0.733288 
122 0.754666 
123 0.738378 
124 0.742111 
125 0.744825 
126 0.741771 
127 0.755005 
128 0.751612 
129 0.756362 
130 0.750933 
131 0.756362 
132 0.746183 
133 0.752630 
134 0.766882 
135 0.749237 
136 0.748219 
137 0.749237 
138 0.751272 
139 0.754666 
140 0.754326 
141 0.762470 
142 0.748219 
143 0.757720 
144 0.757041 
145 0.758059 
146 0.746183 
147 0.734985 
148 0.753987 
149 0.756023 
150 0.758398 
151 0.774007 
152 0.752969 
153 0.758059 
154 0.758398 
155 0.766882 
156 0.757041 
157 0.762810 
158 0.745843 
159 0.756362 
160 0.750255 
161 0.747540 
162 0.766542 
163 0.753648 
164 0.756362 
165 0.763488 
166 0.752290 
167 0.756362 
168 0.755344 
169 0.734645 
170 0.762810 
171 0.760434 
172 0.761452 
173 0.760095 
174 0.756362 
175 0.768918 
176 0.767221 
177 0.773668 
178 0.760774 
179 0.748219 
180 0.745504 
181 0.753648 
182 0.759077 
183 0.761452 
184 0.754326 
185 0.758738 
186 0.762131 
187 0.752969 
188 0.754326 
189 0.756023 
190 0.745843 
191 0.759077 
192 0.752630 
193 0.764846 
194 0.765234	
195 0.745504 
196 0.767221 
197 0.760434 
198 0.760095 
199 0.751272 
200 0.755684 


==> LMR/FedProxHAR.txt <==

Communication Round:0 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.744825 LOSS: 0.913804 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.724805 LOSS: 0.686466 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.717000 LOSS: 0.995948 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.645402 LOSS: 0.883775 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.677299 LOSS: 0.846027 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.688836 LOSS: 0.949907 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.674584 LOSS: 0.899269 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.733967 LOSS: 0.817120 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.699355 LOSS: 0.802933 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.648117 LOSS: 0.902208 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.678996 LOSS: 0.709219 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.711910 LOSS: 0.813725 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.641330 LOSS: 0.990677 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.723787 LOSS: 0.802583 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.712928 LOSS: 0.740762 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.633186 LOSS: 1.245647 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.743468 LOSS: 0.881874 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.666440 LOSS: 0.897783 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.703088 LOSS: 0.709015 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.741432 LOSS: 0.818652 
Communication Round: 0 GLOBAL MODEL ACCURACY: 0.731591 LOSS: 0.711726 

Communication Round:1 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.776383 LOSS: 0.870115 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.715304 LOSS: 0.894256 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.803529 LOSS: 0.740455 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.720054 LOSS: 0.634153 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.756023 LOSS: 0.769612 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.770954 LOSS: 0.613810 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.765524 LOSS: 0.745297 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.765864 LOSS: 0.750343 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.763828 LOSS: 0.736914 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.814048 LOSS: 0.477067 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.788599 LOSS: 0.596813 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.808280 LOSS: 0.508552 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.727180 LOSS: 0.806485 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.805904 LOSS: 0.629581 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.748219 LOSS: 0.798994 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.714964 LOSS: 0.835156 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.782491 LOSS: 0.781249 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.720394 LOSS: 0.757764 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.723787 LOSS: 0.728514 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.762810 LOSS: 0.661729 
Communication Round: 1 GLOBAL MODEL ACCURACY: 0.778079 LOSS: 0.586803 

Communication Round:2 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.842212 LOSS: 0.557317 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.828300 LOSS: 0.523901 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.780115 LOSS: 0.757072 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.786563 LOSS: 0.607702 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.769257 LOSS: 0.592130 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.811673 LOSS: 0.604298 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.798439 LOSS: 0.794785 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.764167 LOSS: 0.718897 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.812691 LOSS: 0.497966 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.836783 LOSS: 0.428553 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.851035 LOSS: 0.420924 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.825246 LOSS: 0.539784 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.816084 LOSS: 0.669481 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.814388 LOSS: 0.510780 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.851035 LOSS: 0.509487 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.831693 LOSS: 0.489320 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.832033 LOSS: 0.694496 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.765864 LOSS: 0.588232 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.799457 LOSS: 0.552703 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.843570 LOSS: 0.511453 
Communication Round: 2 GLOBAL MODEL ACCURACY: 0.849338 LOSS: 0.418139 

Communication Round:3 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.858500 LOSS: 0.498314 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.705124 LOSS: 1.138820 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862233 LOSS: 0.497547 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.806244 LOSS: 0.610245 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.775704 LOSS: 0.663610 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.785545 LOSS: 0.677123 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.830336 LOSS: 0.656505 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.791992 LOSS: 0.726955 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.851714 LOSS: 0.445611 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.857822 LOSS: 0.386566 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.816084 LOSS: 0.527326 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.805565 LOSS: 0.600030 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.807940 LOSS: 0.497166 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.821513 LOSS: 0.627873 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.848999 LOSS: 0.406719 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.770614 LOSS: 0.602737 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.862572 LOSS: 0.542313 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.825925 LOSS: 0.633073 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.847981 LOSS: 0.575004 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.840176 LOSS: 0.639826 
Communication Round: 3 GLOBAL MODEL ACCURACY: 0.871395 LOSS: 0.355455 

Communication Round:4 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 0.413071 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.870377 LOSS: 0.461354 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.870716 LOSS: 0.496972 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.844588 LOSS: 0.548750 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.845266 LOSS: 0.837097 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.861215 LOSS: 0.537409 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.831354 LOSS: 0.647532 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.872752 LOSS: 0.406653 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.861215 LOSS: 0.444729 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.846284 LOSS: 0.449915 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.848999 LOSS: 0.510189 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.852732 LOSS: 0.459639 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.772989 LOSS: 0.666364 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.426299 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.803868 LOSS: 0.891106 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.852732 LOSS: 0.397782 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.843909 LOSS: 0.614673 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.881575 LOSS: 0.365999 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.845945 LOSS: 0.481125 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.843570 LOSS: 0.475750 
Communication Round: 4 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 0.334438 

Communication Round:5 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.834747 LOSS: 0.639362 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.604283 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 0.397061 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.817102 LOSS: 0.705508 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.853750 LOSS: 0.549353 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.838819 LOSS: 0.596888 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.864608 LOSS: 0.708084 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.866644 LOSS: 0.467984 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.410262 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.412784 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.876824 LOSS: 0.449825 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 0.441641 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.846963 LOSS: 0.589987 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.846284 LOSS: 0.460425 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.346264 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.842552 LOSS: 0.505427 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 0.467998 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.860875 LOSS: 0.471727 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.410593 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.830336 LOSS: 0.480536 
Communication Round: 5 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.335462 

Communication Round:6 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.868680 LOSS: 0.470189 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.394965 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.856464 LOSS: 0.665233 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.868341 LOSS: 0.380690 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.835426 LOSS: 0.493334 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.853750 LOSS: 0.547060 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.871395 LOSS: 0.506271 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.850017 LOSS: 0.483624 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.863590 LOSS: 0.495729 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.874109 LOSS: 0.500816 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.363420 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.877163 LOSS: 0.464991 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.816423 LOSS: 0.569829 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.864269 LOSS: 0.391653 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 0.417382 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.837801 LOSS: 0.476087 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.382444 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.813709 LOSS: 0.595176 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.423943 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 0.480644 
Communication Round: 6 GLOBAL MODEL ACCURACY: 0.895487 LOSS: 0.312679 

Communication Round:7 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.857822 LOSS: 0.560928 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.851714 LOSS: 0.495422 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.854428 LOSS: 0.535290 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.864947 LOSS: 0.439995 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.865626 LOSS: 0.528566 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.454993 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.854089 LOSS: 0.655057 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.864269 LOSS: 0.407989 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.866305 LOSS: 0.460886 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.370360 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 0.380638 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.831693 LOSS: 0.692073 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.854428 LOSS: 0.547292 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.822192 LOSS: 0.840989 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.850017 LOSS: 0.618009 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.848660 LOSS: 0.442229 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.861215 LOSS: 0.435994 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.867323 LOSS: 0.415278 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.854768 LOSS: 0.667916 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.850696 LOSS: 0.570017 
Communication Round: 7 GLOBAL MODEL ACCURACY: 0.902952 LOSS: 0.300181 

Communication Round:8 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.371700 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.856125 LOSS: 0.593081 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.865965 LOSS: 0.456849 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.848660 LOSS: 0.465307 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.862911 LOSS: 0.489906 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.866644 LOSS: 0.653796 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.870377 LOSS: 0.577133 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.873091 LOSS: 0.392839 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.837801 LOSS: 0.543689 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877842 LOSS: 0.400879 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.395562 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.514929 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.853071 LOSS: 0.517086 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.868001 LOSS: 0.538752 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.867662 LOSS: 0.376704 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.864269 LOSS: 0.399548 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.502451 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.862572 LOSS: 0.582315 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.857143 LOSS: 0.469934 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.888361 LOSS: 0.358871 
Communication Round: 8 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.294451 

Communication Round:9 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.872073 LOSS: 0.671024 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.862911 LOSS: 0.497930 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 0.428735 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.841534 LOSS: 0.462706 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.837462 LOSS: 0.926562 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.404292 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.840176 LOSS: 0.774060 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.787920 LOSS: 0.661835 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.357369 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 0.313323 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.842212 LOSS: 0.538547 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.875127 LOSS: 0.439193 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891076 LOSS: 0.396577 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.441941 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.839837 LOSS: 0.852943 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.819477 LOSS: 0.631658 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.861893 LOSS: 0.480722 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.871395 LOSS: 0.416144 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.878181 LOSS: 0.423413 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.385389 
Communication Round: 9 GLOBAL MODEL ACCURACY: 0.908381 LOSS: 0.281101 

Communication Round:10 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 0.429786 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.406613 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.861554 LOSS: 0.900663 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.812352 LOSS: 1.072411 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.859179 LOSS: 0.569326 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.825585 LOSS: 0.614141 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.754680 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.428353 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.434709 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878521 LOSS: 0.423973 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.393898 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.851374 LOSS: 0.712251 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.862233 LOSS: 0.616075 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871055 LOSS: 0.615201 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.858161 LOSS: 0.528075 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.890736 LOSS: 0.336546 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.850356 LOSS: 0.649224 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.817781 LOSS: 0.564281 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.864947 LOSS: 0.530377 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.400148 
Communication Round: 10 GLOBAL MODEL ACCURACY: 0.901255 LOSS: 0.315055 

Communication Round:11 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.865965 LOSS: 0.554429 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.854089 LOSS: 0.779818 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.004256 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.851035 LOSS: 1.046722 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.545993 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.849678 LOSS: 0.831009 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.825246 LOSS: 1.243862 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.858840 LOSS: 0.617822 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.495529 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.319498 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.861554 LOSS: 0.425574 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 0.459156 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.363466 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.855107 LOSS: 0.495735 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.866644 LOSS: 0.538502 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.883950 LOSS: 0.418491 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884289 LOSS: 0.517433 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.860875 LOSS: 0.506073 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.423660 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.851374 LOSS: 0.735468 
Communication Round: 11 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.321839 

Communication Round:12 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.371113 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.445108 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.865965 LOSS: 0.576606 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.884628 LOSS: 0.502289 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.873770 LOSS: 0.539825 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.557168 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.507083 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.866983 LOSS: 0.383552 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.858161 LOSS: 0.691024 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.420559 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.887004 LOSS: 0.423456 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.376554 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.864947 LOSS: 0.510971 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.419644 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.518521 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.824567 LOSS: 0.560718 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.467476 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.851374 LOSS: 0.614474 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.780115 LOSS: 1.565176 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.872752 LOSS: 0.517144 
Communication Round: 12 GLOBAL MODEL ACCURACY: 0.902613 LOSS: 0.300468 

Communication Round:13 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.655192 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.389974 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.874788 LOSS: 0.456808 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.887682 LOSS: 0.329107 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874109 LOSS: 0.432171 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.524741 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.859518 LOSS: 0.517377 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.868001 LOSS: 0.764357 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.425759 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.849338 LOSS: 0.906202 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.849678 LOSS: 0.662334 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.468282 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.879539 LOSS: 0.450198 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.431231 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.324540 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.860875 LOSS: 0.442121 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 0.499053 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.888361 LOSS: 0.398856 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.331047 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.869019 LOSS: 0.564710 
Communication Round: 13 GLOBAL MODEL ACCURACY: 0.908042 LOSS: 0.300942 

Communication Round:14 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.364256 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.470100 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.509275 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.874109 LOSS: 0.461618 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.857143 LOSS: 0.919011 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.386339 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.858500 LOSS: 0.583883 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.504926 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.844588 LOSS: 0.551304 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.398523 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.334139 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.403407 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.564626 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.856125 LOSS: 0.478416 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 0.714896 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.866644 LOSS: 0.523801 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.911096 LOSS: 0.303902 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.836444 LOSS: 0.629181 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.352941 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.858500 LOSS: 0.753482 
Communication Round: 14 GLOBAL MODEL ACCURACY: 0.904649 LOSS: 0.289964 

Communication Round:15 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.392850 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.466787 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.454920 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.856804 LOSS: 0.556251 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.859179 LOSS: 0.613474 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.426883 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.420037 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.855446 LOSS: 0.850118 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.351488 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887004 LOSS: 0.464780 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.373665 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.608829 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.312456 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.446839 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.335087 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.327080 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.852732 LOSS: 0.583284 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.864608 LOSS: 0.465563 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.857482 LOSS: 0.798514 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.871395 LOSS: 0.511475 
Communication Round: 15 GLOBAL MODEL ACCURACY: 0.914489 LOSS: 0.289044 

Communication Round:16 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.467359 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.422421 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.943608 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.867323 LOSS: 0.678631 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.413216 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 0.439421 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.445504 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.889379 LOSS: 0.485684 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.863590 LOSS: 0.580407 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.551049 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.873091 LOSS: 0.629154 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.411239 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.807940 LOSS: 0.759198 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.535356 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.887004 LOSS: 0.422996 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.890397 LOSS: 0.328033 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.511320 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.876145 LOSS: 0.513637 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.835426 LOSS: 0.622274 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.847981 LOSS: 0.751867 
Communication Round: 16 GLOBAL MODEL ACCURACY: 0.907703 LOSS: 0.293995 

Communication Round:17 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.838140 LOSS: 0.956600 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.622868 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.388810 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.880896 LOSS: 0.411431 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.772989 LOSS: 1.221996 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.541812 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.854428 LOSS: 0.990450 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.884289 LOSS: 0.586675 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.567171 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.894469 LOSS: 0.445810 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.878521 LOSS: 0.635945 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.510343 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.854428 LOSS: 0.643211 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.368830 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.875806 LOSS: 0.356423 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.323525 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.433625 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.874449 LOSS: 0.486435 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.497951 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.492198 
Communication Round: 17 GLOBAL MODEL ACCURACY: 0.910757 LOSS: 0.280467 

Communication Round:18 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 0.564045 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.855446 LOSS: 0.598127 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.852392 LOSS: 0.800625 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903970 LOSS: 0.380160 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.629484 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.426755 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.611755 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903631 LOSS: 0.364225 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.868680 LOSS: 0.652310 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.843230 LOSS: 0.648836 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.546796 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.832372 LOSS: 0.794612 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.679014 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.829997 LOSS: 0.825572 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882592 LOSS: 0.553486 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.631735 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 0.934137 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.884628 LOSS: 0.443979 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.502825 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.875127 LOSS: 0.455418 
Communication Round: 18 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.309029 

Communication Round:19 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.614921 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 0.420389 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.433451 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.862233 LOSS: 0.525217 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.850356 LOSS: 0.614116 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.493320 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.742888 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.844588 LOSS: 0.805189 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.577334 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.354748 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.313630 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.860875 LOSS: 0.539534 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.311736 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.544918 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.458077 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.879199 LOSS: 0.600797 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.853410 LOSS: 0.628192 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.865965 LOSS: 0.618925 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.864947 LOSS: 0.466362 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.363762 
Communication Round: 19 GLOBAL MODEL ACCURACY: 0.909739 LOSS: 0.281431 

Communication Round:20 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893451 LOSS: 0.441409 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.843230 LOSS: 0.873220 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.856125 LOSS: 0.804460 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.379149 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.884968 LOSS: 0.574227 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868341 LOSS: 0.766337 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.650068 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.403461 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.366408 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.407711 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.500534 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.378999 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.717384 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.354240 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.857482 LOSS: 0.537180 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.822192 LOSS: 0.695164 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 0.744156 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889718 LOSS: 0.337258 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866305 LOSS: 0.652158 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.429611 
Communication Round: 20 GLOBAL MODEL ACCURACY: 0.911435 LOSS: 0.283796 

Communication Round:21 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.851714 LOSS: 0.815187 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.581393 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.534535 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.283811 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.398983 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.440073 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.510446 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.469160 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.837801 LOSS: 0.751744 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.414662 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 0.734026 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.425551 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891076 LOSS: 0.463455 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.862233 LOSS: 0.532769 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.575526 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.875467 LOSS: 0.487993 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884968 LOSS: 0.454051 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.857822 LOSS: 0.860219 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.542383 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.401594 
Communication Round: 21 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.313347 

Communication Round:22 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 0.761971 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.454390 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.539179 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.870377 LOSS: 0.450729 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.847981 LOSS: 1.271966 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.863929 LOSS: 0.737614 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.875644 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.866644 LOSS: 0.787578 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.483458 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.871055 LOSS: 0.479855 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.392618 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 0.595450 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.517757 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.423599 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.393065 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.827621 LOSS: 0.778395 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 0.646845 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.828979 LOSS: 1.141704 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.868680 LOSS: 0.838702 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 0.658189 
Communication Round: 22 GLOBAL MODEL ACCURACY: 0.900916 LOSS: 0.366416 

Communication Round:23 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 0.682168 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.627797 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894469 LOSS: 0.399086 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.417278 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 0.526034 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.872413 LOSS: 0.825558 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.489147 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.550492 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.866983 LOSS: 0.637382 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.395674 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881914 LOSS: 0.491165 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.484179 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.479080 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911435 LOSS: 0.397870 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.327994 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.881914 LOSS: 0.363545 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.826264 LOSS: 1.454775 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.428817 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.319181 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.882253 LOSS: 0.587720 
Communication Round: 23 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.288895 

Communication Round:24 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 0.547666 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878181 LOSS: 0.626897 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.845266 LOSS: 0.660837 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.864947 LOSS: 0.722163 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.845266 LOSS: 0.999999 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 0.706617 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.620313 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.569215 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.828979 LOSS: 0.825600 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907363 LOSS: 0.324615 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.294748 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.843570 LOSS: 0.893617 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.377658 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.427776 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.362934 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.366563 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 0.358733 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.853750 LOSS: 0.556202 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.455780 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.810994 LOSS: 0.987311 
Communication Round: 24 GLOBAL MODEL ACCURACY: 0.911435 LOSS: 0.311493 

Communication Round:25 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.901934 LOSS: 0.591024 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.437883 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901595 LOSS: 0.517574 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.415978 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.850017 LOSS: 0.964664 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906345 LOSS: 0.422617 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.512750 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.837462 LOSS: 0.743577 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.853750 LOSS: 0.747250 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.871734 LOSS: 0.679492 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.621891 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.400144 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.365038 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.451685 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.387239 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.869359 LOSS: 0.403869 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.881575 LOSS: 0.550426 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.285756 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.439455 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.892094 LOSS: 0.662229 
Communication Round: 25 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.303425 

Communication Round:26 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877842 LOSS: 0.559472 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.682451 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.611870 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.562841 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.394412 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 1.074455 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.863929 LOSS: 0.897482 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 0.492391 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.428395 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.402924 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.570527 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.500457 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.605077 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 0.547499 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.265430 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.399069 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.404432 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.877842 LOSS: 0.398503 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.828639 LOSS: 0.611244 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.396759 
Communication Round: 26 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.285067 

Communication Round:27 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.361308 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.870716 LOSS: 0.711937 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.400031 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.659790 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.433116 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 0.549256 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.396993 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887343 LOSS: 0.516850 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.364713 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.389782 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.423560 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879199 LOSS: 0.576150 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.827282 LOSS: 0.768748 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.878521 LOSS: 0.612508 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.392143 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.890397 LOSS: 0.442539 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 0.442436 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889718 LOSS: 0.524676 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.860197 LOSS: 0.797571 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.886664 LOSS: 0.532209 
Communication Round: 27 GLOBAL MODEL ACCURACY: 0.911775 LOSS: 0.311592 

Communication Round:28 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.522566 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.405080 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.665824 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.589392 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.852053 LOSS: 0.669101 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.873770 LOSS: 0.638285 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.521411 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.871734 LOSS: 0.712724 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.870037 LOSS: 0.621524 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.425892 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.374005 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.389387 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.421496 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.543431 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.458640 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.857143 LOSS: 0.548599 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.798778 LOSS: 1.352605 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.341274 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888700 LOSS: 0.449584 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.887343 LOSS: 0.456369 
Communication Round: 28 GLOBAL MODEL ACCURACY: 0.912453 LOSS: 0.308770 

Communication Round:29 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.620018 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.423806 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.327880 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901934 LOSS: 0.326497 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.373713 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.487958 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.469969 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.438929 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.851714 LOSS: 0.657236 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.870037 LOSS: 0.429898 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.403401 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.434595 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903291 LOSS: 0.435020 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.468497 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.296984 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.880557 LOSS: 0.556000 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.876824 LOSS: 0.631781 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.891415 LOSS: 0.619303 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.871395 LOSS: 0.547777 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.873091 LOSS: 0.808601 
Communication Round: 29 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.286295 

Communication Round:30 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.856804 LOSS: 1.361292 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.868341 LOSS: 0.610109 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 0.573723 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.360531 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.820156 LOSS: 1.076578 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.377623 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911435 LOSS: 0.387768 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.451145 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.475410 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 0.381521 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 0.737740 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.426259 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.341013 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.498836 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.329206 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.378277 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874109 LOSS: 0.793436 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.853071 LOSS: 0.469635 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 0.510105 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 0.421231 
Communication Round: 30 GLOBAL MODEL ACCURACY: 0.914489 LOSS: 0.294713 

Communication Round:31 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.556601 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.627053 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.890397 LOSS: 0.522034 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.451542 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 0.794561 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.637780 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.604170 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.865965 LOSS: 0.624113 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.464287 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883610 LOSS: 0.429743 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.425159 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.440588 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891076 LOSS: 0.497069 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.717975 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.377952 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.300663 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.875806 LOSS: 0.699121 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.310849 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.862911 LOSS: 0.698695 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.356177 
Communication Round: 31 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.329607 

Communication Round:32 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.526502 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.482502 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.843909 LOSS: 1.532765 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.371560 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.853750 LOSS: 0.730819 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880896 LOSS: 0.559505 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.869698 LOSS: 0.655262 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.871055 LOSS: 0.833900 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.886664 LOSS: 0.398487 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.874449 LOSS: 0.614893 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.721835 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.554402 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.872413 LOSS: 0.767885 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.577086 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885646 LOSS: 0.467745 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.386652 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.585792 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.522206 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.879199 LOSS: 0.445105 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.846963 LOSS: 0.671596 
Communication Round: 32 GLOBAL MODEL ACCURACY: 0.914829 LOSS: 0.295712 

Communication Round:33 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.863929 LOSS: 0.623195 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.409952 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.644131 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878860 LOSS: 0.614063 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.851035 LOSS: 0.628928 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.776974 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.405330 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 0.869218 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.465172 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900238 LOSS: 0.432128 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.436784 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.402442 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.375875 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.832711 LOSS: 0.610269 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.340738 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.873431 LOSS: 0.631546 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.890058 LOSS: 0.431890 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.365168 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.571016 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 0.723478 
Communication Round: 33 GLOBAL MODEL ACCURACY: 0.909060 LOSS: 0.337647 

Communication Round:34 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.869359 LOSS: 0.679054 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876485 LOSS: 0.571975 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884289 LOSS: 0.472008 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.880557 LOSS: 0.591944 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.457492 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.743023 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.833390 LOSS: 1.021488 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.547006 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.684168 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.529707 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.861215 LOSS: 0.670013 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.552296 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.884289 LOSS: 0.463387 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.518859 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.612869 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.370805 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.856464 LOSS: 0.717281 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.887682 LOSS: 0.427254 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.533839 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.893451 LOSS: 0.640326 
Communication Round: 34 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.324939 

Communication Round:35 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.883271 LOSS: 0.671954 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.530199 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 0.837355 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.858161 LOSS: 0.807594 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.848660 LOSS: 0.834755 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.568072 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.444911 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.635866 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.670500 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.627879 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.858161 LOSS: 0.834336 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.440436 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895487 LOSS: 0.371448 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.406648 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.874109 LOSS: 0.496740 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.891754 LOSS: 0.396955 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 0.769922 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.868680 LOSS: 0.701298 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 1.230293 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.854428 LOSS: 0.750973 
Communication Round: 35 GLOBAL MODEL ACCURACY: 0.907024 LOSS: 0.347312 

Communication Round:36 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891754 LOSS: 0.581397 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.413386 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.548862 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.877503 LOSS: 0.651712 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.325065 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.688042 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.870037 LOSS: 0.810681 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.642644 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.446784 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.372718 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.565903 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.852732 LOSS: 0.890695 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903970 LOSS: 0.431533 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.924669 LOSS: 0.358236 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.455956 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.829997 LOSS: 0.746054 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 0.732015 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.301960 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895487 LOSS: 0.412619 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.588429 
Communication Round: 36 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.327498 

Communication Round:37 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.456915 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878860 LOSS: 0.650447 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.912793 LOSS: 0.403859 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903291 LOSS: 0.453678 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.476694 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.869359 LOSS: 0.612614 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.681885 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.836105 LOSS: 0.801466 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.480938 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.519174 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.411595 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 0.653612 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.433698 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.875806 LOSS: 0.677040 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.412532 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.367574 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888022 LOSS: 0.471343 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.406783 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.884968 LOSS: 0.368041 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.493927 
Communication Round: 37 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.304898 

Communication Round:38 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.626864 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.589283 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.845606 LOSS: 0.923757 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.520422 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.501632 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.442087 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.499671 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 0.819754 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.662866 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.439154 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.509620 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.329006 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.857143 LOSS: 0.897561 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.560822 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.329012 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.379567 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.530125 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.607144 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.861215 LOSS: 0.582633 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.859857 LOSS: 0.937086 
Communication Round: 38 GLOBAL MODEL ACCURACY: 0.916865 LOSS: 0.310186 

Communication Round:39 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 0.587668 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.382007 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.859518 LOSS: 0.850120 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.484160 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.429562 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.841873 LOSS: 1.004829 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.452821 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.728247 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.882932 LOSS: 0.603906 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.896166 LOSS: 0.398681 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.451099 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.431753 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.339509 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.874109 LOSS: 0.955095 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 0.465544 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.419413 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.625789 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.379283 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.495802 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.452778 
Communication Round: 39 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.296177 

Communication Round:40 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.597806 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.540840 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.859518 LOSS: 0.872813 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.481211 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869698 LOSS: 0.789492 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.452916 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.409174 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.868341 LOSS: 0.788193 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.620415 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.541863 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.559945 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.860536 LOSS: 0.913446 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925687 LOSS: 0.300377 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.464464 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.648743 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.847981 LOSS: 0.865642 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.872413 LOSS: 0.499379 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.887004 LOSS: 0.452053 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.437708 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.870716 LOSS: 0.516059 
Communication Round: 40 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.311223 

Communication Round:41 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.577990 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.820835 LOSS: 1.135085 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885646 LOSS: 1.191390 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.348991 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.887248 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.849216 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.872752 LOSS: 0.916730 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.433514 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.459860 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.864947 LOSS: 0.702918 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881235 LOSS: 0.662997 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.585135 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.886664 LOSS: 0.530740 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.776568 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.414088 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.683226 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.852732 LOSS: 1.021404 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.563075 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.390121 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 0.933725 
Communication Round: 41 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.411267 

Communication Round:42 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907363 LOSS: 0.466519 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.501971 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.838140 LOSS: 0.976220 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.881914 LOSS: 0.560630 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.843230 LOSS: 0.577758 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.580660 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.466665 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 0.868560 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.424320 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.904988 LOSS: 0.420839 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.460398 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.566610 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.423408 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.357310 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.593115 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.867662 LOSS: 0.997044 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.882932 LOSS: 0.644852 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.345316 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.464032 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.850017 LOSS: 0.781199 
Communication Round: 42 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.323345 

Communication Round:43 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.499341 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.536045 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893451 LOSS: 0.560333 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885646 LOSS: 0.565752 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.541989 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.529162 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.832711 LOSS: 1.499892 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.876824 LOSS: 0.894295 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.543021 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.881235 LOSS: 0.614646 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894808 LOSS: 0.412383 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.709068 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.353235 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.906345 LOSS: 0.406518 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.480980 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.455688 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.576561 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.871734 LOSS: 0.623119 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.397328 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.886325 LOSS: 0.792848 
Communication Round: 43 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.318896 

Communication Round:44 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.849678 LOSS: 1.089537 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.646354 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 0.837285 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901934 LOSS: 0.454854 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.782125 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.555008 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.698784 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.799118 LOSS: 1.400922 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.884968 LOSS: 0.486853 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.621581 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872413 LOSS: 0.544330 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.864608 LOSS: 0.730120 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.364940 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.415446 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.855786 LOSS: 0.847184 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.875806 LOSS: 0.586147 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.597702 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.883610 LOSS: 0.449262 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.449576 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.886664 LOSS: 0.505638 
Communication Round: 44 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.319216 

Communication Round:45 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.864947 LOSS: 0.780491 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.545844 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.621722 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.871055 LOSS: 0.568556 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.511659 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.472363 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.581456 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.574587 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.389890 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878521 LOSS: 0.543639 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.857143 LOSS: 0.681309 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.647512 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.368283 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.605502 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.375433 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.862572 LOSS: 0.667810 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.248205 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.877842 LOSS: 0.630402 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.887682 LOSS: 0.441810 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907363 LOSS: 0.400008 
Communication Round: 45 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.333908 

Communication Round:46 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.881235 LOSS: 0.569913 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.858840 LOSS: 0.802535 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.456419 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892094 LOSS: 0.553220 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.484488 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.560080 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.700168 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.629016 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.467292 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.865626 LOSS: 0.908747 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.590989 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.496109 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.610491 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.514318 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900916 LOSS: 0.486246 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.243410 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869019 LOSS: 0.725595 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889040 LOSS: 0.554017 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.395437 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.574570 
Communication Round: 46 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.356779 

Communication Round:47 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.428911 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.472854 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.880217 LOSS: 0.839115 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.385234 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.459345 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.873770 LOSS: 0.892174 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.488331 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.919240 LOSS: 0.443812 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.493222 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.432717 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.864947 LOSS: 0.600312 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.485195 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.355938 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.582045 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.855107 LOSS: 0.685789 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.881235 LOSS: 0.683242 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.156505 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.301317 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.862233 LOSS: 0.631189 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.715858 
Communication Round: 47 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.350888 

Communication Round:48 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.407955 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.863251 LOSS: 0.774474 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.495980 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878181 LOSS: 0.676382 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.635853 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.734710 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.481663 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.916865 LOSS: 0.385419 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.483876 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.576056 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.610059 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.496225 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.376773 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.645052 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.322818 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.316887 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.881575 LOSS: 0.597356 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.682476 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.510795 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.823210 LOSS: 0.929906 
Communication Round: 48 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.363248 

Communication Round:49 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871395 LOSS: 0.708222 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.494796 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.703043 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.891754 LOSS: 0.648446 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.857143 LOSS: 1.114771 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.846284 LOSS: 0.917974 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.653114 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.559871 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.376177 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.913099 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.859857 LOSS: 0.756011 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.460077 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.364266 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.566985 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.412183 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.415872 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.540678 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.896166 LOSS: 0.428013 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.369515 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.491211 
Communication Round: 49 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.345081 

Communication Round:50 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914150 LOSS: 0.363039 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.868680 LOSS: 0.931987 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878181 LOSS: 0.804234 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.390458 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.858840 LOSS: 0.624806 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906345 LOSS: 0.458215 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.604602 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.650808 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.887682 LOSS: 0.704862 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906345 LOSS: 0.504991 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.391045 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.525822 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924330 LOSS: 0.325338 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.487734 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.463882 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.335442 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.816887 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.834747 LOSS: 0.845573 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.483784 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.821174 LOSS: 1.349815 
Communication Round: 50 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.346146 

Communication Round:51 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.444876 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 0.603633 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.505596 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.853410 LOSS: 0.662012 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.398782 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.600047 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.816053 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.439999 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.648246 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 0.797640 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.717288 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.489553 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891754 LOSS: 0.618406 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.797002 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.396316 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.464651 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 0.652550 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.890397 LOSS: 0.483819 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.338268 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.485922 
Communication Round: 51 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.346183 

Communication Round:52 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.880217 LOSS: 0.891679 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.586461 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.864608 LOSS: 0.956923 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.467152 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.378979 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.667746 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.863590 LOSS: 0.599082 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.848320 LOSS: 0.899098 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.584411 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.601822 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.456483 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.347861 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.477726 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.422773 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.870377 LOSS: 0.793134 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.882253 LOSS: 0.488251 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.635176 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.341941 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.615761 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.873091 LOSS: 0.603862 
Communication Round: 52 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.315818 

Communication Round:53 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.855446 LOSS: 0.841234 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.518990 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.494707 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.890736 LOSS: 0.595225 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.748955 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.881914 LOSS: 0.541064 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.578614 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 0.526518 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.551365 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.558512 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.465097 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.898202 LOSS: 0.593687 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.427329 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.701622 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.498519 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.339044 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886325 LOSS: 0.470115 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.903970 LOSS: 0.343212 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866644 LOSS: 0.801131 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.349000 
Communication Round: 53 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.316092 

Communication Round:54 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.635086 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.355956 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 0.808519 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.883271 LOSS: 0.529802 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.656319 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.641062 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.878860 LOSS: 0.714119 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.892094 LOSS: 0.678787 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.907028 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.528921 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.428757 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.553322 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.882932 LOSS: 0.612275 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.511847 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.397487 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.294300 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 0.466581 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.328087 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.524779 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890058 LOSS: 0.744206 
Communication Round: 54 GLOBAL MODEL ACCURACY: 0.913811 LOSS: 0.353987 

Communication Round:55 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 0.759657 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.517027 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.591040 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.570734 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.477228 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.819933 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.850696 LOSS: 0.988640 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.590400 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.593805 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.351356 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.860536 LOSS: 0.921393 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.671010 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896166 LOSS: 0.507904 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.568334 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.476785 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.863929 LOSS: 0.639688 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.494698 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.322948 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.471848 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.884968 LOSS: 1.037195 
Communication Round: 55 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.365509 

Communication Round:56 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.855446 LOSS: 1.217540 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.556135 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.865626 LOSS: 0.580384 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.741579 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.829657 LOSS: 1.451617 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.604148 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.867323 LOSS: 0.821861 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.882253 LOSS: 0.597383 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.744083 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.647205 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.356169 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.578420 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.851714 LOSS: 1.076519 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.812691 LOSS: 1.493302 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.815996 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.408926 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.671994 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.544417 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.581407 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.402254 
Communication Round: 56 GLOBAL MODEL ACCURACY: 0.906006 LOSS: 0.429044 

Communication Round:57 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.883610 LOSS: 0.889556 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.855082 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.576865 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.624770 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.444149 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.826943 LOSS: 0.902463 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.509695 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.871215 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903970 LOSS: 0.504740 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.894469 LOSS: 0.597988 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.469048 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.601004 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.870037 LOSS: 1.063299 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.399322 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.652745 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.441285 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.882932 LOSS: 0.613675 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.551054 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.361523 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.882592 LOSS: 0.703411 
Communication Round: 57 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.368362 

Communication Round:58 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 0.882719 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.825045 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.877050 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911096 LOSS: 0.505043 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.488513 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 0.924683 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.473601 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908721 LOSS: 0.452006 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.526967 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.526188 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.328161 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.473669 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.461458 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.841945 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.381818 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.356349 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.581186 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.406901 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.469274 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.721259 
Communication Round: 58 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.380085 

Communication Round:59 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.561337 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.788112 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.561587 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.874449 LOSS: 0.931318 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869019 LOSS: 0.838023 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.715415 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.671411 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.520048 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.617925 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.516985 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 0.361680 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.666130 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.510640 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.491839 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.560888 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.448013 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.834408 LOSS: 0.994684 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.899898 LOSS: 0.439652 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.532947 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.877503 LOSS: 0.749644 
Communication Round: 59 GLOBAL MODEL ACCURACY: 0.915507 LOSS: 0.373153 

Communication Round:60 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.448590 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.874109 LOSS: 0.807570 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866305 LOSS: 1.171569 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.869019 LOSS: 0.743513 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.461943 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.488437 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.560448 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.880896 LOSS: 0.699324 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.801317 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.838140 LOSS: 1.508226 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.563681 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.671678 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895148 LOSS: 0.598576 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 1.221257 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.505074 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.449331 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.443679 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.347660 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.675781 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.869019 LOSS: 0.756268 
Communication Round: 60 GLOBAL MODEL ACCURACY: 0.914829 LOSS: 0.395742 

Communication Round:61 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904309 LOSS: 0.575619 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.493188 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 0.438989 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.564743 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.671502 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.847642 LOSS: 0.793093 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.407290 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.478138 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.846963 LOSS: 0.845753 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.710644 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.657817 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.561061 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.392796 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.561707 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.593315 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.335652 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.834747 LOSS: 1.402193 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.891415 LOSS: 0.461512 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.477683 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.513244 
Communication Round: 61 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.344605 

Communication Round:62 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.595633 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.442596 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.511839 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.865626 LOSS: 0.853490 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.868001 LOSS: 0.690456 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 0.787237 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.625474 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.639271 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.546994 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.478528 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881235 LOSS: 0.484847 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.841873 LOSS: 1.076187 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.469274 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.858161 LOSS: 0.802678 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.488293 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.494551 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.837462 LOSS: 1.714768 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.339576 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.510930 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.882932 LOSS: 0.560707 
Communication Round: 62 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.362410 

Communication Round:63 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.841194 LOSS: 0.854210 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.457247 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.848999 LOSS: 1.338080 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.493683 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.855786 LOSS: 0.722200 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.695049 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.803841 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.875127 LOSS: 0.774416 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.634675 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.864269 LOSS: 0.715039 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.465596 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.613963 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.718257 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.332132 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.907826 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.348291 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.900577 LOSS: 0.565586 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.376807 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.514885 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.874788 LOSS: 0.697102 
Communication Round: 63 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.350680 

Communication Round:64 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.394068 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.429302 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.705888 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.889379 LOSS: 0.660734 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.530004 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.106303 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.802511 LOSS: 1.357288 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.922973 LOSS: 0.533312 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.493669 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.882932 LOSS: 0.572116 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.536674 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.375223 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.451095 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.574488 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.603713 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.888361 LOSS: 0.510029 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.384816 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.470910 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.409259 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.502803 
Communication Round: 64 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.346854 

Communication Round:65 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.505333 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.524465 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.974306 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.410590 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.563405 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.594687 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.596568 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.670661 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.493745 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.866305 LOSS: 1.079472 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.630225 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.557484 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.479889 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.635910 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.445312 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.336118 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.844927 LOSS: 1.417064 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.866305 LOSS: 0.729351 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.395684 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.874788 LOSS: 0.677479 
Communication Round: 65 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.359573 

Communication Round:66 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.482338 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.854089 LOSS: 0.893072 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.843674 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.391437 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.690306 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.656086 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.856125 LOSS: 0.641700 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 0.711988 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.544644 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877842 LOSS: 0.598306 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.506932 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.643708 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.439484 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.322568 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.556605 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.637996 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.860875 LOSS: 1.231234 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.343857 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.384803 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.866305 LOSS: 1.088901 
Communication Round: 66 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.343401 

Communication Round:67 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 0.628808 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882592 LOSS: 0.722435 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.972579 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.360608 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.481997 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.588927 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.840516 LOSS: 1.136051 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.864947 LOSS: 0.896450 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.487165 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.549812 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.399526 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.860197 LOSS: 0.853972 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895148 LOSS: 0.655418 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.380215 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.653180 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.580214 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.832033 LOSS: 1.325193 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.542154 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.289359 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.818120 LOSS: 1.298005 
Communication Round: 67 GLOBAL MODEL ACCURACY: 0.915847 LOSS: 0.393679 

Communication Round:68 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.690446 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.518770 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.823315 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.394994 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.860875 LOSS: 1.248133 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.848999 LOSS: 1.039845 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.488360 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.405943 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.641704 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885646 LOSS: 0.628878 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.728179 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 0.828741 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.533645 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.433022 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.391519 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.378714 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.602834 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.887004 LOSS: 0.607230 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.444500 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.864947 LOSS: 1.151134 
Communication Round: 68 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.372228 

Communication Round:69 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.420927 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.425929 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 1.106162 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.507205 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.601661 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.882592 LOSS: 0.731119 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.761507 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.443254 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.559761 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898202 LOSS: 0.459334 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.680340 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.617992 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.403405 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.403417 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 0.686463 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.904309 LOSS: 0.419215 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.910078 LOSS: 0.416027 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.362139 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.816423 LOSS: 1.026561 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.808951 
Communication Round: 69 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.349581 

Communication Round:70 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.497403 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.650365 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 0.496565 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.355865 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.625714 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.737121 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.568377 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897523 LOSS: 0.546065 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.522470 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.499979 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.667581 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.458191 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.451825 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.835293 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.485530 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.314938 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.912793 LOSS: 0.581013 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.893112 LOSS: 0.633356 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.589001 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.612643 
Communication Round: 70 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.384814 

Communication Round:71 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.916865 LOSS: 0.346845 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.533004 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.433015 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.422938 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.888700 LOSS: 0.585882 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.510532 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886664 LOSS: 0.593246 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896166 LOSS: 0.684987 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.389827 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 0.581239 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.379555 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.633007 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.686652 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.700025 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.768562 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.378658 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.923068 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.460183 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.571741 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911435 LOSS: 0.436688 
Communication Round: 71 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.349266 

Communication Round:72 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909060 LOSS: 0.484561 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.498471 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.418239 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.425757 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.460204 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.901304 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.475917 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912114 LOSS: 0.463363 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.662488 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.660021 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.531166 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.472480 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.390158 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.536129 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.369042 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.410328 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.720486 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.371350 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.500724 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.869359 LOSS: 1.337825 
Communication Round: 72 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.362915 

Communication Round:73 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.913132 LOSS: 0.370668 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876824 LOSS: 0.790856 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 0.719355 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.868001 LOSS: 0.721670 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.918667 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.731822 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 0.846875 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.827621 LOSS: 1.573199 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.493629 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.541647 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 1.000965 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.629031 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.414837 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.800475 LOSS: 1.571943 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.879199 LOSS: 0.562501 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.433245 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.584235 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.340365 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.497038 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.833729 LOSS: 1.372488 
Communication Round: 73 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.362755 

Communication Round:74 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.957219 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.327738 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.876485 LOSS: 1.128880 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.592428 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.461604 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.564139 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.643168 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910757 LOSS: 0.554414 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.661365 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.724817 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.623167 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.572749 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.881914 LOSS: 0.717700 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.493974 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.625093 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.433732 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.611966 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.896505 LOSS: 0.457982 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.642648 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900577 LOSS: 0.428566 
Communication Round: 74 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.343377 

Communication Round:75 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.734413 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.495528 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.855446 LOSS: 1.016892 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.441092 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.634912 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.859518 LOSS: 1.281675 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 0.590296 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910417 LOSS: 0.602206 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.612863 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.712658 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.511584 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.588844 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.463488 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.421692 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.480216 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.437716 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.890736 LOSS: 0.550122 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.496325 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 1.399544 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.610450 
Communication Round: 75 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.382178 

Communication Round:76 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.866305 LOSS: 0.983893 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.590745 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.729499 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.475665 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.520689 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 0.677443 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.477387 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.840176 LOSS: 1.136168 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.869297 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 0.511153 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.845945 LOSS: 0.871898 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.612728 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.540644 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.743134 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.467846 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.905327 LOSS: 0.349120 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869359 LOSS: 0.622962 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.418852 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.630760 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.618390 
Communication Round: 76 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.356281 

Communication Round:77 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.559053 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.445136 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894469 LOSS: 0.685036 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.347244 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.513394 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.593969 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909739 LOSS: 0.599896 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.971181 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.560061 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 1.109328 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.646983 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.747492 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.432034 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.560700 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.552540 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.332836 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.636743 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.393578 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866305 LOSS: 0.860029 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.887343 LOSS: 0.514254 
Communication Round: 77 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.356132 

Communication Round:78 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.892433 LOSS: 1.094591 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.473410 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.881575 LOSS: 0.796214 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.932134 LOSS: 0.339486 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.404959 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.486807 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.766542 LOSS: 1.488045 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.876739 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.578833 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.916865 LOSS: 0.490692 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.868341 LOSS: 0.632678 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.594901 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926705 LOSS: 0.447466 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.569323 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.386014 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.445830 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.631646 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.617258 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.479360 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.453207 
Communication Round: 78 GLOBAL MODEL ACCURACY: 0.924330 LOSS: 0.345588 

Communication Round:79 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.621864 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.874432 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.886951 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.622134 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.484485 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.848320 LOSS: 1.045281 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875806 LOSS: 0.818924 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.616131 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.408702 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875127 LOSS: 0.963520 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.918561 LOSS: 0.486726 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.687825 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.483204 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.620623 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.865626 LOSS: 0.857020 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.403132 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.500077 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.890736 LOSS: 0.567708 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.714725 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.894469 LOSS: 0.674183 
Communication Round: 79 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.428119 

Communication Round:80 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.764813 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.541238 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.863251 LOSS: 1.064949 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.529360 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.525021 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.857822 LOSS: 0.797559 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.536860 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903631 LOSS: 0.446677 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.544537 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.797082 LOSS: 1.320684 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.473344 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 1.295863 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896166 LOSS: 0.694839 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.923990 LOSS: 0.333297 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.518173 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.423748 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 0.562696 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.880896 LOSS: 0.828368 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.467176 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.674554 
Communication Round: 80 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.366450 

Communication Round:81 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.542154 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.448633 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898541 LOSS: 0.500764 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.585926 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.480876 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.900405 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.641944 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902613 LOSS: 0.788571 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.763155 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.861893 LOSS: 0.693278 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.460038 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.570361 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.931456 LOSS: 0.445499 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.520687 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.866305 LOSS: 0.797651 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.355592 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870716 LOSS: 0.634697 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.344940 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.674890 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 1.199369 
Communication Round: 81 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.384237 

Communication Round:82 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.866577 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876824 LOSS: 0.750941 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 1.087324 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.399666 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.514171 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868001 LOSS: 1.012393 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903970 LOSS: 0.603577 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.884310 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.367380 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884968 LOSS: 0.882713 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.449221 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.453788 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.511117 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.631117 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.747361 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895487 LOSS: 0.539033 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.716213 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.882932 LOSS: 0.607998 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.610275 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.686066 
Communication Round: 82 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.380595 

Communication Round:83 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.628222 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882932 LOSS: 0.794391 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.638307 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.626037 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.867662 LOSS: 1.005671 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.680446 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.740312 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.861972 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.483827 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.856435 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.861893 LOSS: 1.024353 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.713209 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.561456 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.614292 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.424010 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.370380 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.577484 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.587961 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.453858 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.704681 
Communication Round: 83 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.419770 

Communication Round:84 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.959038 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.489635 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.572087 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907703 LOSS: 0.485536 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.520042 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.774197 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.688881 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.884289 LOSS: 0.666068 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 1.122964 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 0.910851 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.571031 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.602538 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.518972 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.801294 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 0.668598 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.894130 LOSS: 0.539158 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.905667 LOSS: 0.551183 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.877163 LOSS: 0.801203 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.535290 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.870377 LOSS: 0.898785 
Communication Round: 84 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.407940 

Communication Round:85 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.757679 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.549378 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.915507 LOSS: 0.578021 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.489335 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.879539 LOSS: 0.819220 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 1.113438 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.996083 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.921955 LOSS: 0.591727 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.461214 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.886325 LOSS: 0.702476 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.433150 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.406873 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.648345 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 1.024572 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.476122 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.530515 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.470265 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.418316 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.617126 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.397753 
Communication Round: 85 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.420036 

Communication Round:86 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.860536 LOSS: 0.894570 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.653104 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906006 LOSS: 0.444574 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.371364 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.886664 LOSS: 0.647363 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.871055 LOSS: 1.003118 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 1.086228 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.996371 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.846802 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 0.899992 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.835426 LOSS: 1.110608 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.877503 LOSS: 0.863762 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.490316 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.498355 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.470442 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.584298 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.822605 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.418306 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.583085 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 0.867618 
Communication Round: 86 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.415734 

Communication Round:87 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.863590 LOSS: 1.196780 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.576463 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.616137 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.615184 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.760150 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 0.948328 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.532360 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.876824 LOSS: 1.167095 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.430812 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.841873 LOSS: 0.879067 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.590143 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 0.945044 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.711349 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.677656 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.523755 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.870377 LOSS: 0.692793 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.845266 LOSS: 1.461176 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.829657 LOSS: 0.983410 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866644 LOSS: 0.692948 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907363 LOSS: 0.721811 
Communication Round: 87 GLOBAL MODEL ACCURACY: 0.915507 LOSS: 0.439042 

Communication Round:88 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 1.033504 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.416624 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.961540 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.526733 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.644985 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 1.001966 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.806922 LOSS: 1.449652 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.917025 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.879396 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 0.777424 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.600024 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.729876 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.362371 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.589553 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.445220 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.350950 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 0.705710 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.332590 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.511699 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.472775 
Communication Round: 88 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.393078 

Communication Round:89 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.696036 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.856804 LOSS: 0.893441 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.711701 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.341825 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 0.755576 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.968351 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.548258 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 1.038990 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.431790 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.869019 LOSS: 0.902898 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.923651 LOSS: 0.456803 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.847302 LOSS: 1.124577 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.595001 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.578696 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.562372 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.557832 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.894130 LOSS: 0.508889 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.924330 LOSS: 0.384737 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.528238 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.917204 LOSS: 0.395207 
Communication Round: 89 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.420035 

Communication Round:90 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896505 LOSS: 0.645386 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.539531 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.855786 LOSS: 1.338926 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.645360 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869698 LOSS: 1.091368 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.707195 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.704175 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893451 LOSS: 0.517203 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.401608 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.529755 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.954213 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.440364 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.930438 LOSS: 0.536794 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.394130 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.445999 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.498959 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.660031 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.510801 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.595392 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.982646 
Communication Round: 90 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.395545 

Communication Round:91 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 0.895213 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.621590 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.864269 LOSS: 1.015563 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.471292 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887682 LOSS: 0.734002 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.628813 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.758779 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.417375 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.331011 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903291 LOSS: 0.624369 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.362789 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.679085 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.417377 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.488544 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.769001 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.852053 LOSS: 1.400327 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.911989 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.418825 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.939011 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.872073 LOSS: 1.368574 
Communication Round: 91 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.405444 

Communication Round:92 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.635943 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.512511 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.556115 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.895487 LOSS: 0.551415 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.746970 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.567526 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.611079 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.868341 LOSS: 1.180031 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.437117 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.625486 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.627249 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.571168 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.511015 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.915847 LOSS: 0.442091 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.471543 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.439634 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.528456 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.400758 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.513540 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.541059 
Communication Round: 92 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.371464 

Communication Round:93 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.916865 LOSS: 0.658471 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.467802 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.774233 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.555290 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.433504 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.814576 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.918743 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.798194 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.428293 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889379 LOSS: 0.845701 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.390399 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.573637 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.802127 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.484455 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.576942 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.362965 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 1.322402 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.352034 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.697171 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.880217 LOSS: 1.121747 
Communication Round: 93 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.409951 

Communication Round:94 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.910417 LOSS: 0.819799 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.721314 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.915847 LOSS: 0.621467 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.417347 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.660677 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.875467 LOSS: 1.129718 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 1.109201 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878521 LOSS: 1.035608 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.571016 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.431999 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.554973 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.902634 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.888700 LOSS: 0.694542 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.845266 LOSS: 1.411502 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.445511 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.356199 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.620315 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.405825 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.607163 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.828300 LOSS: 1.139865 
Communication Round: 94 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.402174 

Communication Round:95 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.911775 LOSS: 0.371890 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.710796 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.910757 LOSS: 0.610162 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.453690 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.483013 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.914682 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.919240 LOSS: 0.371658 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.849239 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.660464 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.975379 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.639485 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.848320 LOSS: 1.052667 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.443774 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.724694 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.776232 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.429717 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.867323 LOSS: 1.035469 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.588192 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.452214 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.836444 LOSS: 1.100949 
Communication Round: 95 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.416209 

Communication Round:96 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.875806 LOSS: 1.328856 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.554008 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.911435 LOSS: 0.715561 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.558550 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.558350 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.845692 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.834657 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.870716 LOSS: 1.317269 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.447602 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.650548 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.622171 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.720829 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.513242 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.635440 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.450828 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.430306 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.546893 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.904649 LOSS: 0.494663 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.511265 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.621937 
Communication Round: 96 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.415308 

Communication Round:97 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.860197 LOSS: 1.130068 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.866949 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.854428 LOSS: 1.549030 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.481201 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.672605 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.527063 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.827492 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 1.145627 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.861554 LOSS: 0.826042 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 1.040617 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.492656 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.841194 LOSS: 1.103319 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.412594 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.895680 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.719224 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.493664 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.624345 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.464331 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.446721 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.544709 
Communication Round: 97 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.447879 

Communication Round:98 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914829 LOSS: 0.543850 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.472215 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.884414 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.450755 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.845276 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.600319 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.661399 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.712694 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.763331 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.858363 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.723460 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.875922 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.487499 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.859518 LOSS: 0.955488 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.671019 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.458093 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.913132 LOSS: 0.578574 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.526551 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.719432 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.786816 
Communication Round: 98 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.436563 

Communication Round:99 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.901934 LOSS: 0.716947 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.465366 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.850356 LOSS: 1.190830 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.877842 LOSS: 1.000922 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.926026 LOSS: 0.439180 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.815573 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.622878 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.497610 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.850484 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.910621 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.684936 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.604887 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.619283 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.603801 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.499169 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.320522 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.636960 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.864608 LOSS: 0.726749 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.495496 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 0.664780 
Communication Round: 99 GLOBAL MODEL ACCURACY: 0.932474 LOSS: 0.394487 

Communication Round:100 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 0.768479 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.506203 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.766792 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.472360 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.634497 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.618535 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.901179 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.722236 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.530437 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.673471 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.662594 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.464123 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.514156 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.830360 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.455323 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.887682 LOSS: 0.622417 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.588515 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.454313 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.505497 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.732089 
Communication Round: 100 GLOBAL MODEL ACCURACY: 0.917204 LOSS: 0.431464 

Communication Round:101 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.876145 LOSS: 1.260941 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.535474 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 1.514602 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.425223 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.489017 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.673215 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.596200 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.892094 LOSS: 0.822682 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.684391 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.873431 LOSS: 0.920995 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890736 LOSS: 0.579865 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.462232 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.629513 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.491033 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.651361 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.549535 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.395476 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.449780 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.497964 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915507 LOSS: 0.660442 
Communication Round: 101 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.415280 

Communication Round:102 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896505 LOSS: 0.920679 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.601431 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.919919 LOSS: 0.473962 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.896505 LOSS: 0.630865 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.698470 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.627126 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.463571 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896166 LOSS: 0.783526 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.885010 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.756062 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 0.787958 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869019 LOSS: 0.809482 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.543101 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.554106 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.881235 LOSS: 0.970437 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.373224 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 0.568858 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.475915 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.841932 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.894130 LOSS: 0.930336 
Communication Round: 102 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.428479 

Communication Round:103 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.772031 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.891167 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.688239 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.412741 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.456392 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.597495 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.548821 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904988 LOSS: 0.534372 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.786262 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879878 LOSS: 0.656295 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.610533 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.517293 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.705613 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.415094 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.567688 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.435200 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884289 LOSS: 0.611840 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.388007 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.608294 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.878249 
Communication Round: 103 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.385521 

Communication Round:104 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 1.036802 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.656162 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.608622 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.930438 LOSS: 0.415833 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.895487 LOSS: 0.638516 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.585503 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.881575 LOSS: 0.794383 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.916865 LOSS: 0.530052 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.661938 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.705756 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.517003 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.832589 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.466958 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918561 LOSS: 0.521540 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.870377 LOSS: 0.789583 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.889379 LOSS: 0.669102 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.909399 LOSS: 0.566474 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.407838 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.409490 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.851714 LOSS: 1.698767 
Communication Round: 104 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.434956 

Communication Round:105 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.941675 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.629858 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.863251 LOSS: 1.334831 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.499141 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.592321 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.848534 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.542747 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.545197 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.604820 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.693050 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.514820 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 0.813464 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.452901 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.851035 LOSS: 1.237302 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 0.644305 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.425421 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.015083 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.882932 LOSS: 0.683784 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.623117 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 0.943995 
Communication Round: 105 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.411442 

Communication Round:106 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.977302 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.610665 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 1.125661 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.591251 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.540962 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.615203 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.927384 LOSS: 0.373235 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.607734 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.583772 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.799812 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.880846 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.562681 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.929080 LOSS: 0.524541 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.899256 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.691393 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.556580 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.886047 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.436700 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.883610 LOSS: 1.056652 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.891415 LOSS: 0.544097 
Communication Round: 106 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.446052 

Communication Round:107 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.765867 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.691440 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885646 LOSS: 1.442321 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.483031 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.669016 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880896 LOSS: 0.837523 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.860536 LOSS: 1.252632 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.877842 LOSS: 0.797521 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.656352 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.538789 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.843570 LOSS: 1.263642 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.892826 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.441153 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.458334 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.318762 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.657193 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.914150 LOSS: 0.622604 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.888022 LOSS: 0.640328 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.372386 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906345 LOSS: 0.428568 
Communication Round: 107 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.415761 

Communication Round:108 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.916186 LOSS: 0.645518 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.712449 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906006 LOSS: 0.597906 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.875127 LOSS: 1.046618 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.789233 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.758616 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.660517 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 0.892377 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.612724 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.872073 LOSS: 1.254024 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.820167 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.930821 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.478779 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.920258 LOSS: 0.473452 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.462986 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.466253 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.638890 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.427705 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901934 LOSS: 0.643144 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889379 LOSS: 0.709982 
Communication Round: 108 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.464547 

Communication Round:109 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 1.373882 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 1.006983 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.637690 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.470539 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.514594 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.691750 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.933306 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.833304 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.424278 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.383134 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.874109 LOSS: 1.205223 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.857143 LOSS: 1.293113 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.564605 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 0.916343 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.485422 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.879539 LOSS: 0.852314 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.823889 LOSS: 1.492305 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.456911 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.718948 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885646 LOSS: 0.836774 
Communication Round: 109 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.479852 

Communication Round:110 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.620366 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.871395 LOSS: 1.109215 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 1.146443 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.431088 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.789288 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.577425 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.670758 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.913132 LOSS: 0.517320 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.758373 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.919919 LOSS: 0.443984 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.859179 LOSS: 0.890093 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.570298 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.454346 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.929326 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.823958 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.427361 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.829246 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.580484 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.451287 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.876824 LOSS: 0.969688 
Communication Round: 110 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.450695 

Communication Round:111 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.567509 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.701726 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 0.883669 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.611817 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.834408 LOSS: 1.627660 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.966510 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.762824 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.931182 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.650306 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.842212 LOSS: 1.309403 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.685196 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.865626 LOSS: 1.121818 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.640930 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.423146 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.835087 LOSS: 1.397157 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.521502 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.919240 LOSS: 0.625544 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.413027 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.860197 LOSS: 0.901882 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.720786 
Communication Round: 111 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.453727 

Communication Round:112 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 1.090329 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.421925 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.910417 LOSS: 0.802305 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.662070 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.858161 LOSS: 0.911040 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.793113 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.783104 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.591347 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.575513 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.806922 LOSS: 1.639570 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.862233 LOSS: 1.250732 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.587582 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923312 LOSS: 0.586937 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.596903 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.602824 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.889718 LOSS: 0.802566 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.789514 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.367792 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.641550 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.842212 LOSS: 1.569731 
Communication Round: 112 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.448667 

Communication Round:113 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.767638 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.706684 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906345 LOSS: 0.530816 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.606747 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.882932 LOSS: 0.865064 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.236292 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.601921 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.606592 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.605930 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.852732 LOSS: 1.051110 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 0.668449 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.504972 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.497780 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.630450 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.662196 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.887004 LOSS: 0.606980 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869359 LOSS: 1.097418 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.425404 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.923651 LOSS: 0.404503 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.870037 LOSS: 0.794623 
Communication Round: 113 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.399952 

Communication Round:114 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.874660 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.938642 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901934 LOSS: 1.140598 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.519712 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.724219 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.617143 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.864933 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.680018 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.576267 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877503 LOSS: 1.251556 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.673929 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.723667 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.490702 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.925348 LOSS: 0.650877 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.762295 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.543040 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.804887 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.399888 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.569733 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885307 LOSS: 1.126494 
Communication Round: 114 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.472327 

Communication Round:115 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.890736 LOSS: 1.019672 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.656062 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 0.985133 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.464148 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.577041 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.693724 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.889718 LOSS: 0.831333 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.888361 LOSS: 0.718004 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.370418 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888022 LOSS: 1.031377 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.641120 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.926026 LOSS: 0.629457 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.610937 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.929759 LOSS: 0.445190 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.870182 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.512681 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 0.980294 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.473516 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.637874 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.819148 
Communication Round: 115 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.459854 

Communication Round:116 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891754 LOSS: 0.995319 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.627573 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.835087 LOSS: 1.528418 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.541237 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.707029 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.859475 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.728350 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.869359 LOSS: 1.079479 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.736693 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.658385 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.844248 LOSS: 1.250821 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.619856 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.474650 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.600129 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.480060 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.567496 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.861554 LOSS: 1.382138 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.615714 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.770836 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.656493 
Communication Round: 116 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.512461 

Communication Round:117 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.886325 LOSS: 0.759920 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.389345 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.881914 LOSS: 1.119232 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.569755 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.779985 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.577866 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.731710 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 1.363120 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.744075 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.868001 LOSS: 1.039300 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.609206 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.894808 LOSS: 0.942408 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.839837 LOSS: 0.831163 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 1.168568 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.458866 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.523420 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.659616 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.594320 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.642040 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.751801 
Communication Round: 117 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.500122 

Communication Round:118 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.823812 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.652238 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893451 LOSS: 0.806157 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.370231 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872752 LOSS: 0.946575 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 1.110597 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.955638 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.609685 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.590618 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900577 LOSS: 0.592441 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.557513 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.587377 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.413694 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.713757 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.783623 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.494070 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.705571 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889379 LOSS: 0.845419 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.863576 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.690998 
Communication Round: 118 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.474043 

Communication Round:119 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.882932 LOSS: 0.750587 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.767667 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.856804 LOSS: 1.590968 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.521960 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.848999 LOSS: 1.205020 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.812586 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.694074 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.853071 LOSS: 1.349642 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.814968 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 0.879887 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.759068 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.781056 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.617597 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.876824 LOSS: 0.734758 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 0.984057 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.527787 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.864471 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.342612 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.586487 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.914489 LOSS: 0.638004 
Communication Round: 119 GLOBAL MODEL ACCURACY: 0.923651 LOSS: 0.444396 

Communication Round:120 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.471897 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.728873 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.704747 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.611908 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.867225 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.648885 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.934022 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.873770 LOSS: 1.021108 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.534543 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890058 LOSS: 0.781211 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.742139 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.075192 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.602065 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.795949 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.488950 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.403240 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.911096 LOSS: 0.379950 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.431728 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.926026 LOSS: 0.452162 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.858500 LOSS: 1.005389 
Communication Round: 120 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.426235 

Communication Round:121 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.867323 LOSS: 1.269623 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.440546 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 0.599564 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.370695 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.554550 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.872034 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.505089 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.923312 LOSS: 0.498624 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.653008 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 0.956424 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.816978 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.653275 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.391980 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.480425 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.359647 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.560196 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.707521 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.476634 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.915507 LOSS: 0.638626 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.700473 
Communication Round: 121 GLOBAL MODEL ACCURACY: 0.924330 LOSS: 0.418298 

Communication Round:122 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.781624 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882592 LOSS: 0.714479 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.732979 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.392020 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874109 LOSS: 1.055312 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.828315 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.854428 LOSS: 1.027280 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.889036 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.495637 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.891525 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.859857 LOSS: 0.900335 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.666837 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.441470 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.732414 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.925687 LOSS: 0.359208 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.886664 LOSS: 0.742324 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.585266 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.464834 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.774910 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.884248 
Communication Round: 122 GLOBAL MODEL ACCURACY: 0.925687 LOSS: 0.418173 

Communication Round:123 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.826264 LOSS: 1.279739 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.630016 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.842891 LOSS: 1.048976 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.450269 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.633181 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 0.993648 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.908786 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.511224 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.582731 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.742725 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.875127 LOSS: 0.766862 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 0.900599 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.513894 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.412365 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.637303 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.413672 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.992529 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.525103 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.721628 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 0.708548 
Communication Round: 123 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.450770 

Communication Round:124 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888022 LOSS: 0.790980 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.749561 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.840855 LOSS: 1.050106 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.612159 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.820333 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.809132 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.569305 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.682867 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.803490 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.630218 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.674647 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.748231 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.468496 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.516960 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.866305 LOSS: 0.878865 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.338444 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874109 LOSS: 1.333765 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.437097 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.558072 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 1.095253 
Communication Round: 124 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.476507 

Communication Round:125 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.790081 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.710146 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 0.802648 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.551920 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.865965 LOSS: 0.968380 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.526744 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 1.050499 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.712208 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.560886 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.737605 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.619580 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.644198 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.560619 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.652798 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.740599 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.611646 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.920258 LOSS: 0.460315 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.353172 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.624542 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.891754 LOSS: 0.777180 
Communication Round: 125 GLOBAL MODEL ACCURACY: 0.917204 LOSS: 0.480286 

Communication Round:126 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907363 LOSS: 0.595855 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.664218 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906006 LOSS: 0.850967 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892772 LOSS: 0.691003 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.576786 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.582308 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.509538 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918561 LOSS: 0.844980 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.515349 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 1.150795 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.902279 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.477622 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.616378 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.620410 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.851714 LOSS: 1.194897 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.863251 LOSS: 1.396785 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.739112 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.872752 LOSS: 0.916051 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.679360 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.455811 
Communication Round: 126 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.467058 

Communication Round:127 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 1.141207 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.631019 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.869698 LOSS: 1.165422 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.537347 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.682757 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.820291 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.922103 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.926705 LOSS: 0.439307 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.602777 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 1.099794 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.601596 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.651582 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.514804 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.832485 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.551501 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.533340 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.845693 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.465368 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.583135 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 1.004774 
Communication Round: 127 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.505750 

Communication Round:128 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 0.557273 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.689891 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.770278 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.549112 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.519737 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.938232 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.755789 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903631 LOSS: 0.745871 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.535917 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.920597 LOSS: 0.575658 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.630244 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.850728 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.628691 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.529380 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.504204 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.881235 LOSS: 1.029405 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.843570 LOSS: 1.890513 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.558767 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.592418 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.837836 
Communication Round: 128 GLOBAL MODEL ACCURACY: 0.924330 LOSS: 0.472728 

Communication Round:129 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.725452 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911435 LOSS: 0.746698 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 0.859263 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.718658 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.619994 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.631331 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.563069 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.851969 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.672195 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.910757 LOSS: 0.461797 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.658650 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.921615 LOSS: 0.347226 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.584707 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.898202 LOSS: 0.888692 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.711549 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923312 LOSS: 0.520983 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.859518 LOSS: 1.131607 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.678007 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.556279 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.738723 
Communication Round: 129 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.436642 

Communication Round:130 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.917883 LOSS: 0.615163 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.830494 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.857822 LOSS: 1.326061 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.804075 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.925008 LOSS: 0.454233 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 1.178969 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.680403 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910417 LOSS: 0.749385 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.538476 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.561704 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.911435 LOSS: 0.845993 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.856464 LOSS: 1.227728 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.682665 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.918808 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.574795 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.502429 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 1.379667 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.564093 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.565351 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.676375 
Communication Round: 130 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.535223 

Communication Round:131 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.616174 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.513206 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.990626 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.642815 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.652042 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.566880 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.944347 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.660663 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.682170 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.556477 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.825998 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.716793 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.659736 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.754045 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.491137 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.516239 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 1.038298 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.429094 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.581094 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.571303 
Communication Round: 131 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.518478 

Communication Round:132 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 1.124849 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918901 LOSS: 0.685003 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 1.024983 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.927384 LOSS: 0.476453 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.510315 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.594090 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.711649 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 1.118668 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.760519 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906345 LOSS: 0.709438 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.715451 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.877163 LOSS: 1.022347 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.424056 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 1.090170 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.931425 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.497549 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 1.334651 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.926026 LOSS: 0.472405 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.838725 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.628778 
Communication Round: 132 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.485836 

Communication Round:133 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.920937 LOSS: 0.636889 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.705186 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.872073 LOSS: 1.435091 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.855786 LOSS: 1.121806 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.879539 LOSS: 0.899768 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.750720 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.753647 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.870037 LOSS: 0.986528 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.924669 LOSS: 0.473477 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.782396 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922294 LOSS: 0.534356 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.809610 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.514606 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.690274 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.853750 LOSS: 1.336969 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.527686 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.637744 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.471130 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.572898 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.460208 
Communication Round: 133 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.483974 

Communication Round:134 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.882592 LOSS: 0.828934 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.676354 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.909060 LOSS: 0.511640 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.622125 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872752 LOSS: 0.577347 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.863929 LOSS: 1.166327 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.693694 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.777886 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.919919 LOSS: 0.458292 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 0.883702 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.707589 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890736 LOSS: 0.678688 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.933492 LOSS: 0.490433 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 1.156416 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.665608 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.508605 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.707811 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.472558 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.635091 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.866305 LOSS: 1.567632 
Communication Round: 134 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.455597 

Communication Round:135 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.820495 LOSS: 1.882944 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.363888 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 1.338576 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.599004 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.778529 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.760002 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.800625 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.592389 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.929759 LOSS: 0.450279 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.602003 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.599872 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.778160 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.907703 LOSS: 0.656521 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 1.111903 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.765505 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.582755 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891754 LOSS: 1.004940 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.932813 LOSS: 0.476594 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.847302 LOSS: 1.351081 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908721 LOSS: 0.698407 
Communication Round: 135 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.506179 

Communication Round:136 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.846963 LOSS: 1.034712 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.575669 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.864608 LOSS: 1.115480 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.784946 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.767357 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 1.026667 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.925035 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 1.217105 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.672598 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.726363 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 1.087800 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 1.004906 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.815860 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.824829 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.700948 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.585459 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.791321 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.509583 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.583363 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.849678 LOSS: 2.057461 
Communication Round: 136 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.536847 

Communication Round:137 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.526179 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.767913 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.828979 LOSS: 2.376392 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.666924 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.871055 LOSS: 1.213332 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.934881 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.550683 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902613 LOSS: 0.873029 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.698266 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.789941 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.739848 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.618910 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.849093 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.870716 LOSS: 0.874563 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919919 LOSS: 0.512804 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.680578 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903291 LOSS: 0.703168 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.642580 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.563475 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.851714 LOSS: 1.609938 
Communication Round: 137 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.485103 

Communication Round:138 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.869698 LOSS: 1.510082 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.744532 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.911435 LOSS: 0.949812 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.541433 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.550355 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868001 LOSS: 1.182825 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.659869 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.620007 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.712281 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.920597 LOSS: 0.544156 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.864297 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.725186 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.545282 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.572487 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.672586 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.582510 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.881235 LOSS: 0.970503 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.572095 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.546662 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.769462 
Communication Round: 138 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.492016 

Communication Round:139 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888022 LOSS: 1.103827 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.728731 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.915847 LOSS: 0.798278 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.501012 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.638213 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.613418 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 1.050582 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.768958 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.763109 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.926366 LOSS: 0.409183 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.842727 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 1.115209 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925687 LOSS: 0.571330 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.392327 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.757767 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.575512 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 1.218907 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.438588 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.665922 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.868341 LOSS: 0.996290 
Communication Round: 139 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.477540 

Communication Round:140 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914489 LOSS: 0.798359 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.619717 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.799997 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.537359 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.621820 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.930070 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922973 LOSS: 0.558542 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.885646 LOSS: 0.893361 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.757496 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.581297 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.804941 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.912330 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.614225 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.814095 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.638923 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.701118 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.583900 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.389889 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.584307 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 0.951299 
Communication Round: 140 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.500747 

Communication Round:141 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.107651 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.721382 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 1.569033 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.929759 LOSS: 0.541600 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.564552 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.450560 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.883160 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 0.902437 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.461630 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.871492 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.609641 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.935412 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.517504 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.559903 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 1.319186 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.622731 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.629373 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.479304 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.874103 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.876338 
Communication Round: 141 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.506177 

Communication Round:142 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.985224 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.768824 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.922973 LOSS: 0.523137 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.617314 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.709194 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 1.084645 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 1.223955 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912453 LOSS: 0.605251 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.559693 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.869698 LOSS: 1.286169 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.829788 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.697260 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.445826 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.924330 LOSS: 0.466889 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.825473 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.585277 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.480019 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.554020 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.923651 LOSS: 0.476429 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 1.123700 
Communication Round: 142 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.519711 

Communication Round:143 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.749610 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.750110 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.768166 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.524570 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.535647 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 1.263654 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.504410 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.921276 LOSS: 1.009820 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.522193 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.795345 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.934446 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.864947 LOSS: 1.377471 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.631944 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.892610 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.909516 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.540731 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.830675 LOSS: 2.178107 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.623649 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.687223 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.689885 
Communication Round: 143 GLOBAL MODEL ACCURACY: 0.923651 LOSS: 0.539975 

Communication Round:144 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871734 LOSS: 1.460515 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.730948 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.627705 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.941937 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.690994 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.688241 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.901934 LOSS: 0.710510 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.842720 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.482136 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.594077 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.628858 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 1.036327 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.591688 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911435 LOSS: 0.703415 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920597 LOSS: 0.698583 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.586106 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.914829 LOSS: 0.643835 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.923312 LOSS: 0.516921 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.882592 LOSS: 0.981914 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.606290 
Communication Round: 144 GLOBAL MODEL ACCURACY: 0.926705 LOSS: 0.505120 

Communication Round:145 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.730045 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.907982 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.917203 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.929080 LOSS: 0.465311 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.924954 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.860875 LOSS: 1.401085 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.512196 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.846615 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.553371 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.857482 LOSS: 1.371506 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.808619 LOSS: 1.675568 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.487454 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.931456 LOSS: 0.418854 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.695497 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.901655 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.776321 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.844535 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.899559 LOSS: 0.717742 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.755265 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.904309 LOSS: 0.446148 
Communication Round: 145 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.489175 

Communication Round:146 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.882253 LOSS: 1.025425 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888700 LOSS: 0.852098 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.656475 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.525325 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.824567 LOSS: 1.397299 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.662209 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.919919 LOSS: 0.522798 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.685113 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.930098 LOSS: 0.576764 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900238 LOSS: 0.592659 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.797705 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.531114 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.575287 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.809126 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.769685 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.494620 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.858004 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.731026 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.608205 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.755577 
Communication Round: 146 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.474063 

Communication Round:147 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.803190 LOSS: 2.326082 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.657750 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.916865 LOSS: 0.757945 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.537318 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.777063 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.633464 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.745279 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.592773 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.749414 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.862911 LOSS: 1.184083 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.676931 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.678989 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.610421 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.924669 LOSS: 0.509448 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.445197 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.445391 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 1.122286 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.503317 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.728273 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 1.048248 
Communication Round: 147 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.448139 

Communication Round:148 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.804886 LOSS: 1.616786 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.868001 LOSS: 1.346494 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.822374 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911096 LOSS: 0.574834 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.587302 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.920597 LOSS: 0.602451 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.655299 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.873431 LOSS: 1.103407 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.548421 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.803072 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.871626 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.684194 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.455324 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.647451 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.728110 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.604328 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.831015 LOSS: 1.612684 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.516249 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.584004 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.928062 LOSS: 0.593268 
Communication Round: 148 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.482832 

Communication Round:149 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.813408 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.723562 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 1.062204 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.662872 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.851721 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.843645 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.834556 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910417 LOSS: 0.707282 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.559994 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.855107 LOSS: 1.090985 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 0.794247 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.535267 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.710630 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.637930 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.702705 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.665617 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.853071 LOSS: 1.454651 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.731513 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.856464 LOSS: 1.317575 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.913471 LOSS: 0.669878 
Communication Round: 149 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.488863 

Communication Round:150 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.892433 LOSS: 1.252986 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.580742 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.899915 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 1.326824 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.687268 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.812805 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.554367 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897523 LOSS: 1.196332 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.414928 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.562606 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 1.074744 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.704802 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.659007 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.612728 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.578475 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.765592 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.823044 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.602208 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.615407 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.905327 LOSS: 0.772138 
Communication Round: 150 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.472626 

Communication Round:151 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 1.014733 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.618829 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 0.769184 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.478331 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.720807 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.748907 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.585586 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 1.415560 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.493787 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890058 LOSS: 0.774729 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.840176 LOSS: 1.436470 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.574183 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.461385 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.778024 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.877503 LOSS: 0.600403 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.564255 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.834706 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.524915 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.652102 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.688028 
Communication Round: 151 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.440926 

Communication Round:152 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.856464 LOSS: 1.257510 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.822713 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.840516 LOSS: 1.545150 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.469384 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.582550 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.977750 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.749077 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.937128 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.478592 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 0.962204 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 1.003891 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.614934 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.528000 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.454144 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.586191 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.722269 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871395 LOSS: 0.903854 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.446246 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.658280 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.519833 
Communication Round: 152 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.480965 

Communication Round:153 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.849338 LOSS: 2.106346 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.465524 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 1.006697 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.487128 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.743160 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879199 LOSS: 1.210369 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.561113 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879878 LOSS: 1.104566 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.418336 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.915168 LOSS: 0.616857 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.710070 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.905918 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.557782 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.712687 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.649006 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.438050 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 1.059096 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.532022 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.658204 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.896505 LOSS: 0.688642 
Communication Round: 153 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.476143 

Communication Round:154 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 1.096983 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915507 LOSS: 0.721795 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.868412 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.599036 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.785016 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.564553 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.918319 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.900238 LOSS: 0.738649 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.581249 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.916186 LOSS: 0.511628 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.881040 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878181 LOSS: 1.345143 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.737073 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.854620 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.510702 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922294 LOSS: 0.504146 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.910417 LOSS: 0.597868 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911096 LOSS: 0.494567 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.647916 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.918222 LOSS: 0.748791 
Communication Round: 154 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.520231 

Communication Round:155 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 1.383083 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.706378 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.967859 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.567066 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.925008 LOSS: 0.589670 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.737037 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.761325 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.770541 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.716275 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888022 LOSS: 0.708167 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.731474 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.803037 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.599139 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 1.067060 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 1.273705 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.885646 LOSS: 0.926986 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.915847 LOSS: 0.826891 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.683977 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.752446 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.917204 LOSS: 0.633491 
Communication Round: 155 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.564226 

Communication Round:156 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.912453 LOSS: 0.603073 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918901 LOSS: 0.541799 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.934294 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892772 LOSS: 0.692364 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.799393 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 1.090263 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.930777 LOSS: 0.480551 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.880896 LOSS: 0.954098 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.646885 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898202 LOSS: 0.770356 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.917291 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.619192 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.580010 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.414461 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.728141 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.781136 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 0.908066 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.926705 LOSS: 0.480939 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.710939 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 1.125086 
Communication Round: 156 GLOBAL MODEL ACCURACY: 0.932474 LOSS: 0.486616 

Communication Round:157 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.800878 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.611337 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898541 LOSS: 0.983049 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885646 LOSS: 0.570901 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.725285 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922294 LOSS: 0.627536 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.630033 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.898202 LOSS: 0.906211 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.796064 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.876145 LOSS: 1.546809 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917883 LOSS: 0.543810 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 1.019897 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.443159 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.538424 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.367333 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.547664 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.758014 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.508582 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.926705 LOSS: 0.685826 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.907501 
Communication Round: 157 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.492386 

Communication Round:158 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.843230 LOSS: 1.724149 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.846524 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 1.100482 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.880896 LOSS: 0.733592 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.892211 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.845307 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.564983 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 1.089585 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.765489 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.869825 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.835851 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.879647 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.557185 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.852732 LOSS: 1.165263 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.923990 LOSS: 0.467226 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.666177 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 1.053679 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.607395 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.764506 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915168 LOSS: 0.562186 
Communication Round: 158 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.502741 

Communication Round:159 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.931096 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.601565 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 1.229677 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.573848 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.780588 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.761380 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.699006 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.869698 LOSS: 1.043390 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.922845 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.903343 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.619838 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 0.559442 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.929759 LOSS: 0.529740 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 1.333339 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.731987 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.663324 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 0.697422 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.636247 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.688137 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883610 LOSS: 0.869653 
Communication Round: 159 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.496528 

Communication Round:160 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.911274 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.912873 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.800704 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.640924 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.532775 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.734297 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.769745 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 0.875206 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.548328 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913132 LOSS: 0.687226 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.852053 LOSS: 1.362041 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.522417 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.684749 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.923990 LOSS: 0.691283 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.878181 LOSS: 0.838255 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.568176 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.917883 LOSS: 0.683266 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922294 LOSS: 0.505321 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.507624 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.929080 LOSS: 0.633242 
Communication Round: 160 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.469295 

Communication Round:161 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.780252 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.919240 LOSS: 0.667072 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 0.937740 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.536255 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.560935 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.724091 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 1.253762 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.915168 LOSS: 0.506673 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.521413 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 0.701687 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.894234 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.749607 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.493423 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.435824 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917883 LOSS: 0.571002 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.668791 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.915168 LOSS: 0.564164 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.616325 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.932245 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885307 LOSS: 0.810112 
Communication Round: 161 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.495114 

Communication Round:162 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.857482 LOSS: 0.977308 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.853331 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 1.124515 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.541808 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.573837 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 1.020432 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.921615 LOSS: 0.678666 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.775352 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.539960 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.896505 LOSS: 0.735255 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.855446 LOSS: 0.998382 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.626028 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.568727 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.357939 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.644079 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.497578 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 1.143455 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.425899 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.924330 LOSS: 0.571679 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.730405 
Communication Round: 162 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.476838 

Communication Round:163 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 1.027513 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 0.827571 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.857391 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.497146 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.706386 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.923312 LOSS: 0.623298 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.925348 LOSS: 0.774892 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918561 LOSS: 0.645861 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.927723 LOSS: 0.597750 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.809943 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.855735 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 1.204805 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926705 LOSS: 0.566754 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.928922 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.594463 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.466125 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.402731 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.449995 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.588623 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.922633 LOSS: 0.506477 
Communication Round: 163 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.508782 

Communication Round:164 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.890397 LOSS: 0.883519 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.530826 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.933663 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.609319 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869019 LOSS: 0.919711 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.701495 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.747772 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904309 LOSS: 0.825492 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.866644 LOSS: 1.167428 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.629747 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.798144 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.811690 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.720170 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.918894 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.626484 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.740301 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.831354 LOSS: 1.990625 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.898202 LOSS: 0.783350 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.627993 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.846065 
Communication Round: 164 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.510816 

Communication Round:165 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.912793 LOSS: 0.526744 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.940616 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.923312 LOSS: 0.593448 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.635883 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.858501 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.520478 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.773283 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.917883 LOSS: 0.663161 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.896220 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891754 LOSS: 0.820795 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872413 LOSS: 1.153084 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.831364 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.543753 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.920258 LOSS: 0.773471 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.597989 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.570313 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.941624 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.924330 LOSS: 0.520563 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.750044 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.688261 
Communication Round: 165 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.494043 

Communication Round:166 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 1.133361 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.659444 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.808178 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.826175 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.803222 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 1.039541 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.852732 LOSS: 0.951346 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.861554 LOSS: 1.303519 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.729854 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 1.024796 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922294 LOSS: 0.657688 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.624103 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.821853 LOSS: 1.403115 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.665855 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.384422 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.596263 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.995339 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.667661 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.820831 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.894130 LOSS: 0.794226 
Communication Round: 166 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.503250 

Communication Round:167 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 1.117741 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.865717 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 1.124506 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.661311 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.692162 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.578389 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.627034 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.904827 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.926705 LOSS: 0.484906 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 0.652877 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.927613 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.522721 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.613548 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.821513 LOSS: 2.115455 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915847 LOSS: 0.617258 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.533696 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.888742 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.623458 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.615674 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909399 LOSS: 0.867054 
Communication Round: 167 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.518203 

Communication Round:168 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904309 LOSS: 0.676372 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.871734 LOSS: 1.445388 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.890602 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.400161 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.441013 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.895866 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 1.342265 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.844730 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.595001 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.864539 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.860536 LOSS: 1.258832 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.776446 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.507509 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.782790 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.639082 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.684953 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 1.476676 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.477674 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.545488 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.548471 
Communication Round: 168 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.533718 

Communication Round:169 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877163 LOSS: 1.055981 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.729467 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.831387 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.889253 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.673486 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 1.077735 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.910757 LOSS: 0.901457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881235 LOSS: 1.070529 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 1.037992 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.642843 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.856804 LOSS: 1.250532 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.696763 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.788438 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.624627 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.641579 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.637312 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.853410 LOSS: 2.200840 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.600556 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.547350 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 1.061485 
Communication Round: 169 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.515472 

Communication Round:170 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.903291 LOSS: 0.904176 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.757637 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.863929 LOSS: 2.274050 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.657699 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.599452 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.749334 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.602171 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.712940 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.924330 LOSS: 0.522712 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 1.091533 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.860197 LOSS: 1.068729 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876824 LOSS: 0.766807 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926366 LOSS: 0.557658 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.864166 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.598045 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.689536 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.894130 LOSS: 0.914162 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.619312 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.809246 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.860815 
Communication Round: 170 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.520799 

Communication Round:171 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.879116 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.612716 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 1.080039 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.599569 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.656819 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.835426 LOSS: 2.444220 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 1.014457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.858840 LOSS: 2.085144 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.681033 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.983566 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.971869 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.866335 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.932813 LOSS: 0.462674 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.628092 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.830639 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.886896 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.061340 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.682594 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.636712 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.920937 LOSS: 0.685560 
Communication Round: 171 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.601811 

Communication Round:172 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.836002 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.784036 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.896505 LOSS: 0.990285 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.824218 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.835693 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.927478 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.737511 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.870962 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.915739 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.598319 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.553563 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.547837 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.596447 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.833841 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.519351 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.851916 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.676126 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.736796 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.507595 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915507 LOSS: 0.596497 
Communication Round: 172 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.477663 

Communication Round:173 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.884418 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.585392 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 1.200055 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.670676 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.567745 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.584797 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.939810 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.913471 LOSS: 0.675422 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.859859 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.924669 LOSS: 0.646011 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.730565 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.744945 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.702215 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.881914 LOSS: 0.868687 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.601575 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.492035 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 1.953856 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.422576 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.801025 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897523 LOSS: 1.111464 
Communication Round: 173 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.503491 

Communication Round:174 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.831107 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.920258 LOSS: 0.739990 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 1.252640 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.588789 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.800842 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.910136 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.943773 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.757424 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.587386 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.558145 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.713298 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.846081 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.506682 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.664909 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.530424 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.465367 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.882253 LOSS: 1.608807 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.468394 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.994160 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.919240 LOSS: 0.719481 
Communication Round: 174 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.505745 

Communication Round:175 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 1.159818 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 1.166423 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.871734 LOSS: 1.279819 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.875467 LOSS: 1.177001 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.919919 LOSS: 0.545293 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.898202 LOSS: 0.788365 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.645974 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.921955 LOSS: 0.660571 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910757 LOSS: 0.811195 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.996346 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890736 LOSS: 0.742894 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.813799 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926366 LOSS: 0.483706 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.641272 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.875806 LOSS: 0.909525 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.577533 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.843570 LOSS: 1.502232 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.624500 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.451565 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909399 LOSS: 0.666470 
Communication Round: 175 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.527107 

Communication Round:176 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877842 LOSS: 1.350283 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.869019 LOSS: 1.386304 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.957474 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.632655 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.576696 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.817547 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.863251 LOSS: 1.227423 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.742146 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.765986 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.553788 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.673299 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.921276 LOSS: 0.665290 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.790579 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.712908 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.595369 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.572321 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.779923 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.655595 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.676447 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.787941 
Communication Round: 176 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.510014 

Communication Round:177 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.744279 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.922973 LOSS: 0.556154 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.922633 LOSS: 0.599978 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.974224 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 1.158913 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922633 LOSS: 0.725293 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.618411 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.900577 LOSS: 0.715629 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.691908 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.899303 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.796719 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.593830 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.639092 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.849133 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.937267 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.927384 LOSS: 0.499861 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.919579 LOSS: 0.542753 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.468122 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.770077 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.921615 LOSS: 0.930969 
Communication Round: 177 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.544578 

Communication Round:178 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.694555 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.982836 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.913471 LOSS: 0.816134 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.789593 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.708729 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 1.055288 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.852732 LOSS: 1.454320 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.872048 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.821352 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.954234 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.790200 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 1.029827 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.653961 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.654964 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.876530 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.566933 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.775145 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.683251 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.887354 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 0.830448 
Communication Round: 178 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.532811 

Communication Round:179 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906345 LOSS: 0.708388 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.650435 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908381 LOSS: 0.837435 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.470339 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 1.143833 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.370569 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.464248 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 1.195923 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.763328 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.552139 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.878002 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.666711 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.562315 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.923651 LOSS: 0.583693 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.921650 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.615910 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 1.190560 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.886325 LOSS: 0.764721 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.857822 LOSS: 1.770552 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.884289 LOSS: 1.008327 
Communication Round: 179 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.521298 

Communication Round:180 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.993351 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.713650 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.863868 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.647294 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 1.069545 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885646 LOSS: 1.027381 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 1.232283 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 1.105116 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.674215 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.882932 LOSS: 1.293179 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 0.997292 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 0.889289 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.519690 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.753745 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 1.081202 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.494887 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 1.252182 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.521002 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.751966 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.783501 
Communication Round: 180 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.530496 

Communication Round:181 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.649357 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.717758 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 1.028502 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.597420 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.876953 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.904853 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.733952 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.777810 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.642591 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911435 LOSS: 0.693351 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.715191 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.786683 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.627734 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.835585 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.675330 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.907703 LOSS: 0.657264 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.872752 LOSS: 1.174537 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.646387 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.686278 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.890360 
Communication Round: 181 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.576329 

Communication Round:182 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 1.265886 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.738670 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 1.547031 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.623205 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.661219 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.557222 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.655176 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879878 LOSS: 1.020604 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.663562 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.870377 LOSS: 1.318189 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.715047 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 1.114102 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.749045 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.780833 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.737934 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.789518 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.900577 LOSS: 0.812060 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.878181 LOSS: 0.929870 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.923312 LOSS: 0.699795 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.928062 LOSS: 0.784139 
Communication Round: 182 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.569527 

Communication Round:183 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 0.915047 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.908083 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 1.301750 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.593928 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.746145 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.759301 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.551402 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 1.004540 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 1.014799 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.666748 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 1.134489 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 1.152862 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.689382 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.729669 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.713883 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.646679 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.813242 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.660803 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.818768 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 1.051441 
Communication Round: 183 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.562889 

Communication Round:184 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.912453 LOSS: 0.863033 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 1.014522 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.794668 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.746539 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.545469 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.744992 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.661095 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.841534 LOSS: 1.110729 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.497480 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.865287 LOSS: 1.336536 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.921615 LOSS: 0.750193 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915847 LOSS: 0.648304 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.881040 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918561 LOSS: 0.565962 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.785295 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.878497 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869019 LOSS: 1.502002 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.680676 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.831944 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885307 LOSS: 1.097527 
Communication Round: 184 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.563863 

Communication Round:185 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.842227 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.724707 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862233 LOSS: 2.150136 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.741451 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.925008 LOSS: 0.613561 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922633 LOSS: 0.708669 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.829857 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.771269 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.822311 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887004 LOSS: 0.975460 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.614464 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.911664 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.930098 LOSS: 0.572254 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.688673 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.910454 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.642861 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884968 LOSS: 1.452383 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.479865 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.599220 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.867323 LOSS: 1.308988 
Communication Round: 185 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.570689 

Communication Round:186 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 1.084515 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.751024 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.596774 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928402 LOSS: 0.556145 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.845663 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.720377 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.591457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918901 LOSS: 0.735392 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.835737 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 1.017742 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.735753 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878181 LOSS: 0.990550 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.667829 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.663092 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.874449 LOSS: 1.169833 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.887343 LOSS: 0.786328 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.911609 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.653954 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.576727 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.840516 LOSS: 1.297735 
Communication Round: 186 GLOBAL MODEL ACCURACY: 0.934510 LOSS: 0.524968 

Communication Round:187 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.857143 LOSS: 1.412435 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.857795 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 1.225082 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.547219 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.674742 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.869359 LOSS: 1.221468 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.801924 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 1.017024 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.923312 LOSS: 0.484586 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.695659 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900916 LOSS: 0.937952 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.717253 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.539691 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.886735 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.872909 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.680148 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.824273 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.884628 LOSS: 1.021295 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.787370 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.638710 
Communication Round: 187 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.479036 

Communication Round:188 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 1.074077 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.928402 LOSS: 0.504030 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 1.081237 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.687622 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.900848 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.915038 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.673920 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.896431 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.637554 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.828692 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.721705 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 1.516505 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.699658 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.751030 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.811267 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.470639 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.890058 LOSS: 1.169328 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.541877 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.613676 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.918901 LOSS: 0.559586 
Communication Round: 188 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.551002 

Communication Round:189 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.910078 LOSS: 0.916260 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.619649 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 1.151062 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.836528 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.928741 LOSS: 0.660353 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.847950 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.723860 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.730714 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.657245 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 1.142135 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.835685 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.675504 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.636170 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.765492 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920258 LOSS: 0.575234 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.571539 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.856804 LOSS: 2.781455 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.681863 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.803108 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 1.086239 
Communication Round: 189 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.544788 

Communication Round:190 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914489 LOSS: 0.710453 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.820994 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.774602 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.620817 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.740103 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.708551 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.870377 LOSS: 1.300437 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 1.235093 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.694169 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.910920 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.502650 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.878672 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.935188 LOSS: 0.505480 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.825129 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.820283 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.486681 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871734 LOSS: 1.321422 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.984072 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.709321 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 1.135338 
Communication Round: 190 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.565984 

Communication Round:191 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.913132 LOSS: 0.707301 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.851642 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.348333 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.629629 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.884677 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 1.427275 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.862233 LOSS: 1.276685 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.871395 LOSS: 2.023063 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.593763 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888361 LOSS: 1.064013 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.855716 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.893002 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.550744 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.866983 LOSS: 1.151084 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.733978 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.899898 LOSS: 0.784975 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.909399 LOSS: 0.927329 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.603613 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.747954 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.810049 
Communication Round: 191 GLOBAL MODEL ACCURACY: 0.926705 LOSS: 0.552653 

Communication Round:192 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 1.142542 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.922973 LOSS: 0.646996 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885646 LOSS: 1.372553 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.743734 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.951615 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.839498 LOSS: 2.221136 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.651010 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.661773 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.460183 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.964635 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.608704 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.566661 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.654657 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.752222 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.802297 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.904309 LOSS: 0.682118 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.826486 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.565395 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.838480 LOSS: 1.561858 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 1.086473 
Communication Round: 192 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.535362 

Communication Round:193 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 1.332215 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.901934 LOSS: 0.890141 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.990149 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.652088 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.721702 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.841290 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.495445 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.746477 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 1.291370 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 1.125676 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 1.057741 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 1.000510 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.929420 LOSS: 0.423444 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.675080 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.781976 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.689501 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.894130 LOSS: 1.056374 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.900448 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.732436 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.533354 
Communication Round: 193 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.526974 

Communication Round:194 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.890736 LOSS: 1.476311 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.751733 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.919579 LOSS: 0.871346 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.930438 LOSS: 0.546628 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.551180 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.993086 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.624267 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.667055 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.609827 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.961687 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.728580 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 1.166016 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.804861 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.572690 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.454948 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.577969 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.782400 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.929420 LOSS: 0.564507 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.631571 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.868680 LOSS: 1.541351 
Communication Round: 194 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.544258 

Communication Round:195 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 0.964285 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.770982 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.899717 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.819613 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.785651 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 1.039503 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.757510 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.926316 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.517562 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884968 LOSS: 0.860883 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 1.006463 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.902312 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.684287 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.859179 LOSS: 1.449677 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900916 LOSS: 0.895382 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.545280 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 1.169020 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.929080 LOSS: 0.436207 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.665189 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 1.142418 
Communication Round: 195 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.572713 

Communication Round:196 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.876824 LOSS: 1.101694 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.879378 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 0.921013 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.930263 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.911435 LOSS: 0.780523 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.954898 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.545905 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918222 LOSS: 0.739380 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.887604 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.993535 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 0.989312 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.666801 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.933152 LOSS: 0.589380 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.732960 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 1.236988 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.601416 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 1.296643 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.638615 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.879199 LOSS: 1.185068 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911435 LOSS: 0.593093 
Communication Round: 196 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.567377 

Communication Round:197 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.735961 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.709965 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 1.214743 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.528657 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.596140 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.867662 LOSS: 1.462911 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.691457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 1.042563 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.889718 LOSS: 0.856466 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.886325 LOSS: 1.013915 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.717594 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.683956 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.892094 LOSS: 0.923482 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.675759 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.843492 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.609930 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 0.938267 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.603329 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.592728 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.968641 
Communication Round: 197 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.573485 

Communication Round:198 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 2.019034 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.629912 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892433 LOSS: 1.169932 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.662807 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.920258 LOSS: 0.677009 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 1.428464 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.522280 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.839837 LOSS: 1.432278 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.747943 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.944714 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.575778 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.825246 LOSS: 2.132373 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.727237 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.535085 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.951729 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.642917 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.668714 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.502046 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.863929 LOSS: 1.303481 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 1.315469 
Communication Round: 198 GLOBAL MODEL ACCURACY: 0.925348 LOSS: 0.591497 

Communication Round:199 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.868680 LOSS: 1.296299 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.804624 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906345 LOSS: 0.833626 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.697237 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.680252 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.992621 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.924669 LOSS: 0.691961 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.713092 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.814404 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.931632 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.677316 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.744696 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.858540 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.699342 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.770182 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895148 LOSS: 1.088812 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.824228 LOSS: 2.129258 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.904649 LOSS: 0.806448 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.857633 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 1.230437 
Communication Round: 199 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.581528 


==> LMR/output.txt <==
24:Communication Round: 0 GLOBAL MODEL ACCURACY: 0.617917 LOSS: 0.902496 
48:Communication Round: 1 GLOBAL MODEL ACCURACY: 0.721751 LOSS: 0.660687 
72:Communication Round: 2 GLOBAL MODEL ACCURACY: 0.780115 LOSS: 0.579298 
96:Communication Round: 3 GLOBAL MODEL ACCURACY: 0.809298 LOSS: 0.546049 
120:Communication Round: 4 GLOBAL MODEL ACCURACY: 0.838480 LOSS: 0.506443 
144:Communication Round: 5 GLOBAL MODEL ACCURACY: 0.849678 LOSS: 0.526263 
168:Communication Round: 6 GLOBAL MODEL ACCURACY: 0.854428 LOSS: 0.555281 
192:Communication Round: 7 GLOBAL MODEL ACCURACY: 0.866305 LOSS: 0.524113 
216:Communication Round: 8 GLOBAL MODEL ACCURACY: 0.878181 LOSS: 0.455469 
240:Communication Round: 9 GLOBAL MODEL ACCURACY: 0.867662 LOSS: 0.516639 
264:Communication Round: 10 GLOBAL MODEL ACCURACY: 0.877163 LOSS: 0.460171 
288:Communication Round: 11 GLOBAL MODEL ACCURACY: 0.882932 LOSS: 0.464938 
312:Communication Round: 12 GLOBAL MODEL ACCURACY: 0.874449 LOSS: 0.475028 
336:Communication Round: 13 GLOBAL MODEL ACCURACY: 0.874449 LOSS: 0.434038 
360:Communication Round: 14 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 0.459368 
384:Communication Round: 15 GLOBAL MODEL ACCURACY: 0.892433 LOSS: 0.423058 
408:Communication Round: 16 GLOBAL MODEL ACCURACY: 0.879199 LOSS: 0.553440 
432:Communication Round: 17 GLOBAL MODEL ACCURACY: 0.884628 LOSS: 0.489518 
456:Communication Round: 18 GLOBAL MODEL ACCURACY: 0.874788 LOSS: 0.513892 
480:Communication Round: 19 GLOBAL MODEL ACCURACY: 0.875127 LOSS: 0.548159 
504:Communication Round: 20 GLOBAL MODEL ACCURACY: 0.870037 LOSS: 0.451748 
528:Communication Round: 21 GLOBAL MODEL ACCURACY: 0.874449 LOSS: 0.459701 
552:Communication Round: 22 GLOBAL MODEL ACCURACY: 0.875127 LOSS: 0.577945 
576:Communication Round: 23 GLOBAL MODEL ACCURACY: 0.868001 LOSS: 0.636880 
600:Communication Round: 24 GLOBAL MODEL ACCURACY: 0.879539 LOSS: 0.451836 
624:Communication Round: 25 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.415423 
648:Communication Round: 26 GLOBAL MODEL ACCURACY: 0.872413 LOSS: 0.485147 
672:Communication Round: 27 GLOBAL MODEL ACCURACY: 0.897523 LOSS: 0.411711 
696:Communication Round: 28 GLOBAL MODEL ACCURACY: 0.877163 LOSS: 0.449815 
720:Communication Round: 29 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.426950 
744:Communication Round: 30 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.385385 
768:Communication Round: 31 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.510607 
792:Communication Round: 32 GLOBAL MODEL ACCURACY: 0.886325 LOSS: 0.536525 
816:Communication Round: 33 GLOBAL MODEL ACCURACY: 0.878181 LOSS: 0.476397 
840:Communication Round: 34 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.382127 
864:Communication Round: 35 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.452418 
888:Communication Round: 36 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.479687 
912:Communication Round: 37 GLOBAL MODEL ACCURACY: 0.890397 LOSS: 0.490094 
936:Communication Round: 38 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.502713 
960:Communication Round: 39 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.477147 
984:Communication Round: 40 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 0.499357 
1008:Communication Round: 41 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.522402 
1032:Communication Round: 42 GLOBAL MODEL ACCURACY: 0.887343 LOSS: 0.500770 
1056:Communication Round: 43 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.469807 
1080:Communication Round: 44 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.483160 
1104:Communication Round: 45 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.532945 
1128:Communication Round: 46 GLOBAL MODEL ACCURACY: 0.865965 LOSS: 0.656560 
1152:Communication Round: 47 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.537193 
1176:Communication Round: 48 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 0.647311 
1200:Communication Round: 49 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.575653 
1224:Communication Round: 50 GLOBAL MODEL ACCURACY: 0.894469 LOSS: 0.439245 
1248:Communication Round: 51 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 0.557086 
1272:Communication Round: 52 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.501167 
1296:Communication Round: 53 GLOBAL MODEL ACCURACY: 0.893112 LOSS: 0.476137 
1320:Communication Round: 54 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.549937 
1344:Communication Round: 55 GLOBAL MODEL ACCURACY: 0.884628 LOSS: 0.593876 
1368:Communication Round: 56 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.468980 
1392:Communication Round: 57 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.524790 
1416:Communication Round: 58 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.601726 
1440:Communication Round: 59 GLOBAL MODEL ACCURACY: 0.886325 LOSS: 0.593354 
1464:Communication Round: 60 GLOBAL MODEL ACCURACY: 0.886325 LOSS: 0.615200 
1488:Communication Round: 61 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 0.650038 
1512:Communication Round: 62 GLOBAL MODEL ACCURACY: 0.871734 LOSS: 0.699862 
1536:Communication Round: 63 GLOBAL MODEL ACCURACY: 0.882932 LOSS: 0.675517 
1560:Communication Round: 64 GLOBAL MODEL ACCURACY: 0.887004 LOSS: 0.637320 
1584:Communication Round: 65 GLOBAL MODEL ACCURACY: 0.877163 LOSS: 0.602538 
1608:Communication Round: 66 GLOBAL MODEL ACCURACY: 0.888700 LOSS: 0.567391 
1632:Communication Round: 67 GLOBAL MODEL ACCURACY: 0.890736 LOSS: 0.510073 
1656:Communication Round: 68 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 0.579772 
1680:Communication Round: 69 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.648893 
1704:Communication Round: 70 GLOBAL MODEL ACCURACY: 0.884968 LOSS: 0.646479 
1728:Communication Round: 71 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 0.508967 
1752:Communication Round: 72 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 0.653618 
1776:Communication Round: 73 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.620899 
1800:Communication Round: 74 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.705376 
1824:Communication Round: 75 GLOBAL MODEL ACCURACY: 0.892433 LOSS: 0.609789 
1848:Communication Round: 76 GLOBAL MODEL ACCURACY: 0.883610 LOSS: 0.818013 
1872:Communication Round: 77 GLOBAL MODEL ACCURACY: 0.895487 LOSS: 0.659624 
1896:Communication Round: 78 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.761328 
1920:Communication Round: 79 GLOBAL MODEL ACCURACY: 0.882932 LOSS: 0.810672 
1944:Communication Round: 80 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 0.756077 
1968:Communication Round: 81 GLOBAL MODEL ACCURACY: 0.874788 LOSS: 0.736502 
1992:Communication Round: 82 GLOBAL MODEL ACCURACY: 0.895826 LOSS: 0.562343 
2016:Communication Round: 83 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.660728 
2040:Communication Round: 84 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 0.794523 
2064:Communication Round: 85 GLOBAL MODEL ACCURACY: 0.890397 LOSS: 0.746888 
2088:Communication Round: 86 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.582266 
2112:Communication Round: 87 GLOBAL MODEL ACCURACY: 0.894808 LOSS: 0.740959 
2136:Communication Round: 88 GLOBAL MODEL ACCURACY: 0.879539 LOSS: 0.845257 
2160:Communication Round: 89 GLOBAL MODEL ACCURACY: 0.895826 LOSS: 0.596994 
2184:Communication Round: 90 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 0.774565 
2208:Communication Round: 91 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 0.838289 
2232:Communication Round: 92 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.815251 
2256:Communication Round: 93 GLOBAL MODEL ACCURACY: 0.884968 LOSS: 0.761049 
2280:Communication Round: 94 GLOBAL MODEL ACCURACY: 0.890736 LOSS: 0.867016 
2304:Communication Round: 95 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.775344 
2328:Communication Round: 96 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.714333 
2352:Communication Round: 97 GLOBAL MODEL ACCURACY: 0.877503 LOSS: 1.136393 
2376:Communication Round: 98 GLOBAL MODEL ACCURACY: 0.877503 LOSS: 1.018571 
2400:Communication Round: 99 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.650884 
2424:Communication Round: 100 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.650330 
2448:Communication Round: 101 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.998090 
2472:Communication Round: 102 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 0.978363 
2496:Communication Round: 103 GLOBAL MODEL ACCURACY: 0.892094 LOSS: 0.842884 
2520:Communication Round: 104 GLOBAL MODEL ACCURACY: 0.880217 LOSS: 0.836598 
2544:Communication Round: 105 GLOBAL MODEL ACCURACY: 0.877842 LOSS: 0.954618 
2568:Communication Round: 106 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.694923 
2592:Communication Round: 107 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.727296 
2616:Communication Round: 108 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.647627 
2640:Communication Round: 109 GLOBAL MODEL ACCURACY: 0.893451 LOSS: 0.803987 
2664:Communication Round: 110 GLOBAL MODEL ACCURACY: 0.883610 LOSS: 1.083839 
2688:Communication Round: 111 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.920013 
2712:Communication Round: 112 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 1.141943 
2736:Communication Round: 113 GLOBAL MODEL ACCURACY: 0.874109 LOSS: 1.149022 
2760:Communication Round: 114 GLOBAL MODEL ACCURACY: 0.863929 LOSS: 1.320575 
2784:Communication Round: 115 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 0.866230 
2808:Communication Round: 116 GLOBAL MODEL ACCURACY: 0.887004 LOSS: 0.823562 
2832:Communication Round: 117 GLOBAL MODEL ACCURACY: 0.889718 LOSS: 0.858039 
2856:Communication Round: 118 GLOBAL MODEL ACCURACY: 0.883271 LOSS: 1.090756 
2880:Communication Round: 119 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.858312 
2904:Communication Round: 120 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.962209 
2928:Communication Round: 121 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.739723 
2952:Communication Round: 122 GLOBAL MODEL ACCURACY: 0.876824 LOSS: 1.037620 
2976:Communication Round: 123 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 0.847205 
3000:Communication Round: 124 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 0.872126 
3024:Communication Round: 125 GLOBAL MODEL ACCURACY: 0.878860 LOSS: 1.087021 
3048:Communication Round: 126 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.918358 
3072:Communication Round: 127 GLOBAL MODEL ACCURACY: 0.867323 LOSS: 1.646425 
3096:Communication Round: 128 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 1.048826 
3120:Communication Round: 129 GLOBAL MODEL ACCURACY: 0.897862 LOSS: 0.910811 
3144:Communication Round: 130 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.778131 
3168:Communication Round: 131 GLOBAL MODEL ACCURACY: 0.883271 LOSS: 1.122468 
3192:Communication Round: 132 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 1.040186 
3216:Communication Round: 133 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.874714 
3240:Communication Round: 134 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.772836 
3264:Communication Round: 135 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.821664 
3288:Communication Round: 136 GLOBAL MODEL ACCURACY: 0.892772 LOSS: 0.805700 
3312:Communication Round: 137 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.747922 
3336:Communication Round: 138 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 0.954270 
3360:Communication Round: 139 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 1.073283 
3384:Communication Round: 140 GLOBAL MODEL ACCURACY: 0.894469 LOSS: 0.814842 
3408:Communication Round: 141 GLOBAL MODEL ACCURACY: 0.887343 LOSS: 0.949537 
3432:Communication Round: 142 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.932943 
3456:Communication Round: 143 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.907021 
3480:Communication Round: 144 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.993249 
3504:Communication Round: 145 GLOBAL MODEL ACCURACY: 0.905327 LOSS: 0.671020 
3528:Communication Round: 146 GLOBAL MODEL ACCURACY: 0.907024 LOSS: 0.642128 
3552:Communication Round: 147 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.972098 
3576:Communication Round: 148 GLOBAL MODEL ACCURACY: 0.899559 LOSS: 0.765225 
3600:Communication Round: 149 GLOBAL MODEL ACCURACY: 0.892433 LOSS: 0.885845 
3624:Communication Round: 150 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 1.376866 
3648:Communication Round: 151 GLOBAL MODEL ACCURACY: 0.907363 LOSS: 0.695961 
3672:Communication Round: 152 GLOBAL MODEL ACCURACY: 0.893112 LOSS: 0.972485 
3696:Communication Round: 153 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.977459 
3720:Communication Round: 154 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.987265 
3744:Communication Round: 155 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 1.020858 
3768:Communication Round: 156 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 1.097710 
3792:Communication Round: 157 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 1.038386 
3816:Communication Round: 158 GLOBAL MODEL ACCURACY: 0.897184 LOSS: 1.005015 
3840:Communication Round: 159 GLOBAL MODEL ACCURACY: 0.898880 LOSS: 0.807864 
3864:Communication Round: 160 GLOBAL MODEL ACCURACY: 0.896166 LOSS: 0.959904 
3888:Communication Round: 161 GLOBAL MODEL ACCURACY: 0.901934 LOSS: 0.969305 
3912:Communication Round: 162 GLOBAL MODEL ACCURACY: 0.884628 LOSS: 1.242846 
3936:Communication Round: 163 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.819582 
3960:Communication Round: 164 GLOBAL MODEL ACCURACY: 0.892772 LOSS: 1.266547 
3984:Communication Round: 165 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 1.495417 
4008:Communication Round: 166 GLOBAL MODEL ACCURACY: 0.898880 LOSS: 0.942686 
4032:Communication Round: 167 GLOBAL MODEL ACCURACY: 0.907703 LOSS: 0.701520 
4056:Communication Round: 168 GLOBAL MODEL ACCURACY: 0.897862 LOSS: 0.957370 
4080:Communication Round: 169 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.943556 
4104:Communication Round: 170 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 1.434782 
4128:Communication Round: 171 GLOBAL MODEL ACCURACY: 0.890736 LOSS: 1.189852 
4152:Communication Round: 172 GLOBAL MODEL ACCURACY: 0.901595 LOSS: 0.902121 
4176:Communication Round: 173 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 1.421868 
4200:Communication Round: 174 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 1.285756 
4224:Communication Round: 175 GLOBAL MODEL ACCURACY: 0.895487 LOSS: 0.991021 
4248:Communication Round: 176 GLOBAL MODEL ACCURACY: 0.894130 LOSS: 1.091934 
4272:Communication Round: 177 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.876146 
4296:Communication Round: 178 GLOBAL MODEL ACCURACY: 0.901595 LOSS: 1.016414 
4320:Communication Round: 179 GLOBAL MODEL ACCURACY: 0.902952 LOSS: 0.915211 
4344:Communication Round: 180 GLOBAL MODEL ACCURACY: 0.892094 LOSS: 1.036185 
4368:Communication Round: 181 GLOBAL MODEL ACCURACY: 0.903970 LOSS: 0.974652 
4392:Communication Round: 182 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.892185 
4416:Communication Round: 183 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 1.428311 
4440:Communication Round: 184 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.863222 
4464:Communication Round: 185 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 1.046542 
4488:Communication Round: 186 GLOBAL MODEL ACCURACY: 0.900238 LOSS: 0.780645 
4512:Communication Round: 187 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.941247 
4536:Communication Round: 188 GLOBAL MODEL ACCURACY: 0.901595 LOSS: 0.854261 
4560:Communication Round: 189 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.999775 
4584:Communication Round: 190 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 1.396011 
4608:Communication Round: 191 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.654127 
4632:Communication Round: 192 GLOBAL MODEL ACCURACY: 0.906345 LOSS: 0.878552 
4656:Communication Round: 193 GLOBAL MODEL ACCURACY: 0.903291 LOSS: 0.892468 
4680:Communication Round: 194 GLOBAL MODEL ACCURACY: 0.897523 LOSS: 0.972602 
4704:Communication Round: 195 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.941960 
4728:Communication Round: 196 GLOBAL MODEL ACCURACY: 0.900238 LOSS: 0.903656 
4752:Communication Round: 197 GLOBAL MODEL ACCURACY: 0.906685 LOSS: 0.825841 
4776:Communication Round: 198 GLOBAL MODEL ACCURACY: 0.892772 LOSS: 1.328250 
4800:Communication Round: 199 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.959696 


==> LMR/output1.txt <==
44:Communication Round: 0 GLOBAL MODEL ACCURACY: 0.749576 LOSS: 0.650735 
88:Communication Round: 1 GLOBAL MODEL ACCURACY: 0.807262 LOSS: 0.534201 
132:Communication Round: 2 GLOBAL MODEL ACCURACY: 0.852392 LOSS: 0.444717 
176:Communication Round: 3 GLOBAL MODEL ACCURACY: 0.874788 LOSS: 0.388914 
220:Communication Round: 4 GLOBAL MODEL ACCURACY: 0.875806 LOSS: 0.372574 
264:Communication Round: 5 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 0.362107 
308:Communication Round: 6 GLOBAL MODEL ACCURACY: 0.899898 LOSS: 0.344242 
352:Communication Round: 7 GLOBAL MODEL ACCURACY: 0.901255 LOSS: 0.327109 
396:Communication Round: 8 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.314281 
440:Communication Round: 9 GLOBAL MODEL ACCURACY: 0.900238 LOSS: 0.328079 
484:Communication Round: 10 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.327263 
528:Communication Round: 11 GLOBAL MODEL ACCURACY: 0.901934 LOSS: 0.295590 
572:Communication Round: 12 GLOBAL MODEL ACCURACY: 0.902613 LOSS: 0.305491 
616:Communication Round: 13 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.384307 
660:Communication Round: 14 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.348443 
704:Communication Round: 15 GLOBAL MODEL ACCURACY: 0.902613 LOSS: 0.345061 
748:Communication Round: 16 GLOBAL MODEL ACCURACY: 0.909060 LOSS: 0.302498 
792:Communication Round: 17 GLOBAL MODEL ACCURACY: 0.903291 LOSS: 0.342367 
836:Communication Round: 18 GLOBAL MODEL ACCURACY: 0.908721 LOSS: 0.299828 
880:Communication Round: 19 GLOBAL MODEL ACCURACY: 0.909060 LOSS: 0.325972 
924:Communication Round: 20 GLOBAL MODEL ACCURACY: 0.910417 LOSS: 0.340561 
968:Communication Round: 21 GLOBAL MODEL ACCURACY: 0.906685 LOSS: 0.321098 
1012:Communication Round: 22 GLOBAL MODEL ACCURACY: 0.910757 LOSS: 0.337313 
1056:Communication Round: 23 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.317924 
1100:Communication Round: 24 GLOBAL MODEL ACCURACY: 0.908381 LOSS: 0.329100 
1144:Communication Round: 25 GLOBAL MODEL ACCURACY: 0.898202 LOSS: 0.377229 
1188:Communication Round: 26 GLOBAL MODEL ACCURACY: 0.913471 LOSS: 0.331752 
1232:Communication Round: 27 GLOBAL MODEL ACCURACY: 0.911096 LOSS: 0.370999 
1276:Communication Round: 28 GLOBAL MODEL ACCURACY: 0.911435 LOSS: 0.346918 
1320:Communication Round: 29 GLOBAL MODEL ACCURACY: 0.915168 LOSS: 0.336328 
1364:Communication Round: 30 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.329296 
1408:Communication Round: 31 GLOBAL MODEL ACCURACY: 0.914150 LOSS: 0.362514 
1452:Communication Round: 32 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.361295 
1496:Communication Round: 33 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.353386 
1540:Communication Round: 34 GLOBAL MODEL ACCURACY: 0.915168 LOSS: 0.336328 
1584:Communication Round: 35 GLOBAL MODEL ACCURACY: 0.916865 LOSS: 0.331103 
1628:Communication Round: 36 GLOBAL MODEL ACCURACY: 0.914150 LOSS: 0.345204 
1672:Communication Round: 37 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.318210 
1716:Communication Round: 38 GLOBAL MODEL ACCURACY: 0.910417 LOSS: 0.343322 
1760:Communication Round: 39 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.320665 
1804:Communication Round: 40 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.346886 
1848:Communication Round: 41 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.297706 
1892:Communication Round: 42 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.321532 
1936:Communication Round: 43 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.354347 
1980:Communication Round: 44 GLOBAL MODEL ACCURACY: 0.910078 LOSS: 0.390872 
2024:Communication Round: 45 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.350440 
2068:Communication Round: 46 GLOBAL MODEL ACCURACY: 0.914829 LOSS: 0.403392 
2112:Communication Round: 47 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.328016 
2156:Communication Round: 48 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.340681 
2200:Communication Round: 49 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.339641 
2244:Communication Round: 50 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.376471 
2288:Communication Round: 51 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.317271 
2332:Communication Round: 52 GLOBAL MODEL ACCURACY: 0.908381 LOSS: 0.441399 
2376:Communication Round: 53 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.399590 
2420:Communication Round: 54 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.389901 
2464:Communication Round: 55 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.352626 
2508:Communication Round: 56 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.370080 
2552:Communication Round: 57 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.335492 
2596:Communication Round: 58 GLOBAL MODEL ACCURACY: 0.915168 LOSS: 0.409599 
2640:Communication Round: 59 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.338820 
2684:Communication Round: 60 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.400364 
2728:Communication Round: 61 GLOBAL MODEL ACCURACY: 0.914489 LOSS: 0.396017 
2772:Communication Round: 62 GLOBAL MODEL ACCURACY: 0.916865 LOSS: 0.404302 
2816:Communication Round: 63 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.434549 
2860:Communication Round: 64 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.362982 
2904:Communication Round: 65 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.374234 
2948:Communication Round: 66 GLOBAL MODEL ACCURACY: 0.921615 LOSS: 0.395380 
2992:Communication Round: 67 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.371474 
3036:Communication Round: 68 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.393436 
3080:Communication Round: 69 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.415857 
3124:Communication Round: 70 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.411093 
3168:Communication Round: 71 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.363098 
3212:Communication Round: 72 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.387429 
3256:Communication Round: 73 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.340963 
3300:Communication Round: 74 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.359298 
3344:Communication Round: 75 GLOBAL MODEL ACCURACY: 0.912453 LOSS: 0.409488 
3388:Communication Round: 76 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.381630 
3432:Communication Round: 77 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.361327 
3476:Communication Round: 78 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.400090 
3520:Communication Round: 79 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.354206 
3564:Communication Round: 80 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.404220 
3608:Communication Round: 81 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.405133 
3652:Communication Round: 82 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.363322 
3696:Communication Round: 83 GLOBAL MODEL ACCURACY: 0.921615 LOSS: 0.384813 
3740:Communication Round: 84 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.312971 
3784:Communication Round: 85 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.351315 
3828:Communication Round: 86 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.382747 
3872:Communication Round: 87 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.434492 
3916:Communication Round: 88 GLOBAL MODEL ACCURACY: 0.913132 LOSS: 0.431529 
3960:Communication Round: 89 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.457000 
4004:Communication Round: 90 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.455677 
4048:Communication Round: 91 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.397604 
4092:Communication Round: 92 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.405224 
4136:Communication Round: 93 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.386138 
4180:Communication Round: 94 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.368829 
4224:Communication Round: 95 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.395637 
4268:Communication Round: 96 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.406379 
4312:Communication Round: 97 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.418940 
4356:Communication Round: 98 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.416475 
4400:Communication Round: 99 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.414665 
4444:Communication Round: 100 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.435222 
4488:Communication Round: 101 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.402164 
4532:Communication Round: 102 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.422284 
4576:Communication Round: 103 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.393431 
4620:Communication Round: 104 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.470030 
4664:Communication Round: 105 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.393656 
4708:Communication Round: 106 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.451501 
4752:Communication Round: 107 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.421486 
4796:Communication Round: 108 GLOBAL MODEL ACCURACY: 0.921615 LOSS: 0.443334 
4840:Communication Round: 109 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.449386 
4884:Communication Round: 110 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.455999 
4928:Communication Round: 111 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.426549 
4972:Communication Round: 112 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.440200 
5016:Communication Round: 113 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.424270 
5060:Communication Round: 114 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.492357 
5104:Communication Round: 115 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.476502 
5148:Communication Round: 116 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.458123 
5192:Communication Round: 117 GLOBAL MODEL ACCURACY: 0.925348 LOSS: 0.446978 
5236:Communication Round: 118 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.399073 
5280:Communication Round: 119 GLOBAL MODEL ACCURACY: 0.925687 LOSS: 0.414565 
5324:Communication Round: 120 GLOBAL MODEL ACCURACY: 0.925348 LOSS: 0.430800 
5368:Communication Round: 121 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.534365 
5412:Communication Round: 122 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.419697 
5456:Communication Round: 123 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.451866 
5500:Communication Round: 124 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.451099 
5544:Communication Round: 125 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.439303 
5588:Communication Round: 126 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.431682 
5632:Communication Round: 127 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.463484 
5676:Communication Round: 128 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.485604 
5720:Communication Round: 129 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.449256 
5764:Communication Round: 130 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.425218 
5808:Communication Round: 131 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.420081 
5852:Communication Round: 132 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.477846 
5896:Communication Round: 133 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.397399 
5940:Communication Round: 134 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.462987 
5984:Communication Round: 135 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.476236 
6028:Communication Round: 136 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.422199 
6072:Communication Round: 137 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.468213 
6116:Communication Round: 138 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.446221 
6160:Communication Round: 139 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.459626 
6204:Communication Round: 140 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.493312 
6248:Communication Round: 141 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.501791 
6292:Communication Round: 142 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.514890 
6336:Communication Round: 143 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.485065 
6380:Communication Round: 144 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.523803 
6424:Communication Round: 145 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.543739 
6468:Communication Round: 146 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.503431 
6512:Communication Round: 147 GLOBAL MODEL ACCURACY: 0.926705 LOSS: 0.526870 
6556:Communication Round: 148 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.476607 
6600:Communication Round: 149 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.525730 
6644:Communication Round: 150 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.494695 
6688:Communication Round: 151 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.562127 
6732:Communication Round: 152 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.546655 
6776:Communication Round: 153 GLOBAL MODEL ACCURACY: 0.932474 LOSS: 0.537552 
6820:Communication Round: 154 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.511617 
6864:Communication Round: 155 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.501757 
6908:Communication Round: 156 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.525417 
6952:Communication Round: 157 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.522531 
6996:Communication Round: 158 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.532124 
7040:Communication Round: 159 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.538547 
7084:Communication Round: 160 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.515072 
7128:Communication Round: 161 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.517070 
7172:Communication Round: 162 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.462586 
7216:Communication Round: 163 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.490387 
7260:Communication Round: 164 GLOBAL MODEL ACCURACY: 0.935528 LOSS: 0.471091 
7304:Communication Round: 165 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.503459 
7348:Communication Round: 166 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.538155 
7392:Communication Round: 167 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.516227 
7436:Communication Round: 168 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.534055 
7480:Communication Round: 169 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.447270 
7524:Communication Round: 170 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.496967 
7568:Communication Round: 171 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.524788 
7612:Communication Round: 172 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.556670 
7656:Communication Round: 173 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.547150 
7700:Communication Round: 174 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.548680 
7744:Communication Round: 175 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.588057 
7788:Communication Round: 176 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.572552 
7832:Communication Round: 177 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.524664 
7876:Communication Round: 178 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.503483 
7920:Communication Round: 179 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.538830 
7964:Communication Round: 180 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.543242 
8008:Communication Round: 181 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.576146 
8052:Communication Round: 182 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.531161 
8096:Communication Round: 183 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.573178 
8140:Communication Round: 184 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.557927 
8184:Communication Round: 185 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.556462 
8228:Communication Round: 186 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.584653 
8272:Communication Round: 187 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.579582 
8316:Communication Round: 188 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.603512 
8360:Communication Round: 189 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.584467 
8404:Communication Round: 190 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.525853 
8448:Communication Round: 191 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.542263 
8492:Communication Round: 192 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.629620 
8536:Communication Round: 193 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.626307 
8580:Communication Round: 194 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.595628 
8624:Communication Round: 195 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.585374 
8668:Communication Round: 196 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.610672 
8712:Communication Round: 197 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.595667 
8756:Communication Round: 198 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.632646 
8800:Communication Round: 199 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.588450 


==> SHL/3.txt <==
1 0.630132 
2 0.628096 
3 0.655243 
4 0.697659 
5 0.671530 
6 0.702749 
7 0.667798 
8 0.682050 
9 0.690872 
10 0.673566 
11 0.668476 
12 0.680014 
13 0.700713 
14 0.685443 
15 0.704445 
16 0.703088 
17 0.706481 
18 0.718018 
19 0.726162 
20 0.710892 
21 0.704106 
22 0.716322 
23 0.722769 
24 0.731252 
25 0.715304 
26 0.709196 
27 0.737021 
28 0.734645 
29 0.718358 
30 0.729216 
31 0.702070 
32 0.712589 
33 0.731931 
34 0.722769 
35 0.737021 
36 0.727859 
37 0.723448 
38 0.725144 
39 0.719036 
40 0.721412 
41 0.739396 
42 0.736681 
43 0.741432 
44 0.712589 
45 0.733288 
46 0.723108 
47 0.721751 
48 0.724805 
49 0.725484 
50 0.728198 
51 0.727520 
52 0.730913 
53 0.721072 
54 0.729555 
55 0.726841 
56 0.724805 
57 0.727180 
58 0.722430 
59 0.724126 
60 0.738717 
61 0.717000 
62 0.744486 
63 0.724466 
64 0.726502 
65 0.718358 
66 0.739735 
67 0.737699 
68 0.725823 
69 0.732270 
70 0.728537 
71 0.742450 
72 0.731591 
73 0.741432 
74 0.733967 
75 0.739396 
76 0.727520 
77 0.720733 
78 0.713268 
79 0.713946 
80 0.740753 
81 0.737021 
82 0.733967 
83 0.731931 
84 0.740075 
85 0.733967 
86 0.737699 
87 0.732609 
88 0.744486 
89 0.726502 
90 0.738717 
91 0.738378 
92 0.736342 
93 0.727859 
94 0.721072 
95 0.745843 
96 0.739057 
97 0.741432 
98 0.711910 
99 0.717000 
100 0.727180 
101 0.728198 
102 0.742111 
103 0.727520 
104 0.741093 
105 0.729555 
106 0.731591 
107 0.735324 
108 0.731252 
109 0.750255 
110 0.739396 
111 0.744825 
112 0.741771 
113 0.727859 
114 0.738378 
115 0.730913 
116 0.727859 
117 0.735663 
118 0.737021 
119 0.731591 
120 0.724805 
121 0.751272 
122 0.745504 
123 0.742789 
124 0.747879 
125 0.740753 
126 0.732949 
127 0.750255 
128 0.746183 
129 0.749237 
130 0.731591 
131 0.740414 
132 0.751272 
133 0.748219 
134 0.755005 
135 0.748897 
136 0.746522 
137 0.751612 
138 0.728877 
139 0.742450 
140 0.749576 
141 0.740075 
142 0.729895 
143 0.737021 
144 0.742450 
145 0.725484 
146 0.733288 
147 0.743807 
148 0.744825 
149 0.737021 
150 0.745843 
151 0.719376 
152 0.735324 
153 0.736681 
154 0.746522 
155 0.750933 
156 0.731591 
157 0.744486 
158 0.742789 
159 0.744486 
160 0.737699 
161 0.748897 
162 0.738039 
163 0.737360 
164 0.746861 
165 0.744825 
166 0.731931 
167 0.745165 
168 0.734645 
169 0.738039 
170 0.738717 
171 0.738378 
172 0.724126 
173 0.735324 
174 0.729555 
175 0.751272 
176 0.752290 
177 0.725484 
178 0.722769 
179 0.750255 
180 0.735324 
181 0.735663 
182 0.745843 
183 0.744147 
184 0.729216 
185 0.726502 
186 0.738717 
187 0.750594 
188 0.741771 
189 0.752290 
190 0.745843 
191 0.734645 
192 0.744147 
193 0.717000 
194 0.743468 
195 0.735324 
196 0.745165 
197 0.727180 
198 0.744147 
199 0.736342 
200 0.743807 


==> SHL/4.txt <==
1 0.609773 
2 0.612827 
3 0.664065 
4 0.681032 
5 0.694944 
6 0.678996 
7 0.695623 
8 0.699695 
9 0.706481 
10 0.687479 
11 0.701052 
12 0.705124 
13 0.705803 
14 0.709196 
15 0.724126 
16 0.708517 
17 0.709535 
18 0.730913 
19 0.719376 
20 0.703427 
21 0.728877 
22 0.727180 
23 0.725484 
24 0.730573 
25 0.742789 
26 0.737699 
27 0.716661 
28 0.747201 
29 0.733627 
30 0.763828 
31 0.746522 
32 0.721412 
33 0.732270 
34 0.768578 
35 0.727520 
36 0.731591 
37 0.752630 
38 0.734306 
39 0.750594 
40 0.743129 
41 0.737021 
42 0.753308 
43 0.779776 
44 0.735663 
45 0.720054 
46 0.739396 
47 0.750933 
48 0.747201 
49 0.748897 
50 0.748558 
51 0.768239 
52 0.753308 
53 0.736342 
54 0.758398 
55 0.765524 
56 0.779097 
57 0.759416 
58 0.761452 
59 0.753648 
60 0.728198 
61 0.755344 
62 0.711571 
63 0.733627 
64 0.781473 
65 0.740075 
66 0.753987 
67 0.755344 
68 0.763488 
69 0.748558 
70 0.721412 
71 0.733288 
72 0.762470 
73 0.756362 
74 0.770614 
75 0.768239 
76 0.758738 
77 0.754666 
78 0.753648 
79 0.748897 
80 0.763488 
81 0.747201 
82 0.714625 
83 0.739735 
84 0.734985 
85 0.741432 
86 0.719036 
87 0.720733 
88 0.759756 
89 0.762810 
90 0.756702 
91 0.765524 
92 0.734985 
93 0.744486 
94 0.772989 
95 0.762131 
96 0.745504 
97 0.739057 
98 0.767560 
99 0.732609 
100 0.756362 
101 0.759077 
102 0.743807 
103 0.772989 
104 0.772311 
105 0.735324 
106 0.731931 
107 0.725823 
108 0.760434 
109 0.755684 
110 0.754326 
111 0.747540 
112 0.739735 
113 0.738717 
114 0.749237 
115 0.759756 
116 0.733288 
117 0.751272 
118 0.743807 
119 0.731591 
120 0.748897 
121 0.727859 
122 0.760774 
123 0.758059 
124 0.745504 
125 0.755684 
126 0.737021 
127 0.743129 
128 0.757720 
129 0.738378 
130 0.749576 
131 0.765864 
132 0.759077 
133 0.750933 
134 0.743129 
135 0.739396 
136 0.748558 
137 0.768239 
138 0.756702 
139 0.764506 
140 0.738039 
141 0.740075 
142 0.747540 
143 0.764167 
144 0.756702 
145 0.744825 
146 0.762470 
147 0.734645 
148 0.742789 
149 0.758398 
150 0.735663 
151 0.740414 
152 0.713268 
153 0.730913 
154 0.727520 
155 0.750255 
156 0.747540 
158 0.748897 
159 0.760434 
160 0.770614 
161 0.752969 
162 0.752341
163 0.768214
164 0.746522 
165 0.759756 
166 0.740414 
167 0.737021 
168 0.750933 
169 0.731591 
170 0.750933 
171 0.743468 
172 0.738717 
173 0.735663 
174 0.755005 
175 0.737699 
176 0.729895 
177 0.740753 
178 0.746861 
179 0.754326 
180 0.747540 
181 0.736003 
182 0.752290 
183 0.735663 
184 0.733627 
185 0.754326 
186 0.746522 
187 0.760774 
188 0.749237 
189 0.752630 
190 0.740414 
191 0.744147 
192 0.736681 
193 0.757380 
194 0.734985 
196 0.738717 
197 0.751612 
198 0.742111 
199 0.733967 
200 0.752969 


==> SHL/5.txt <==
1 0.587377 
2 0.659993 
3 0.644723 
4 0.650831 
5 0.681710 
6 0.659993 
7 0.694944 
8 0.711910 
9 0.691551 
10 0.684764 
11 0.694605 
12 0.716661 
13 0.729216 
14 0.705124 
15 0.706142 
16 0.717679 
17 0.727520 
18 0.737021 
19 0.735324 
20 0.736342 
21 0.722769 
22 0.716322 
23 0.712589 
24 0.735663 
25 0.738039 
26 0.740414 
27 0.722430 
28 0.738039 
29 0.752630 
30 0.735324 
31 0.728198 
32 0.746522 
33 0.739396 
34 0.748219 
35 0.762470 
36 0.759077 
37 0.741432 
38 0.777401 
39 0.761452 
40 0.785545 
41 0.756023 
42 0.778419 
43 0.764506 
44 0.745165 
45 0.731252 
46 0.766882 
47 0.737360 
48 0.752630 
49 0.765185 
50 0.761452 
51 0.741093 
52 0.776722 
53 0.753648 
54 0.770275 
55 0.794367 
56 0.732609 
57 0.775704 
58 0.794028 
59 0.775365 
60 0.784187 
61 0.752290 
62 0.776383 
63 0.791653 
64 0.758738 
65 0.759077 
66 0.775704 
67 0.765864 
68 0.784527 
69 0.781473 
70 0.776722 
71 0.766542 
72 0.786902 
73 0.769936 
74 0.762131 
75 0.767900 
76 0.774686 
77 0.762470 
78 0.767900 
79 0.763488 
80 0.771972 
81 0.751951 
82 0.776383 
83 0.763828 
84 0.769257 
85 0.733627 
86 0.788938 
87 0.774686 
88 0.768239 
89 0.765864 
90 0.766882 
91 0.758738 
92 0.770954 
93 0.748897 
94 0.767221 
95 0.781133 
96 0.787920 
97 0.782151 
98 0.752969 
99 0.757380 
100 0.761113 
101 0.750933 
102 0.765185 
103 0.742450 
104 0.744147 
105 0.764167 
106 0.754326 
107 0.764167 
108 0.775704 
109 0.752969 
110 0.768918 
111 0.759077 
112 0.769596 
113 0.761113 
114 0.781473 
115 0.758398 
116 0.757041 
117 0.765185 
118 0.764167 
119 0.751272 
120 0.757380 
121 0.762470 
122 0.780455 
123 0.750255 
124 0.745165 
125 0.754666 
126 0.752630 
127 0.760774 
128 0.753308 
129 0.747879 
130 0.749237 
131 0.751272 
132 0.743468 
133 0.753987 
134 0.758738 
135 0.778419 
136 0.769596 
137 0.755344 
138 0.761452 
139 0.748558 
140 0.770614 
141 0.763828 
142 0.774347 
143 0.770954 
144 0.754326 
145 0.753987 
146 0.764506 
147 0.756362 
148 0.769596 
149 0.768578 
150 0.753648 
151 0.750933 
152 0.746861 
153 0.771293 
154 0.741093 
155 0.752969 
156 0.754666 
157 0.739396 
158 0.761113 
159 0.754666 
160 0.762470 
161 0.750594 
162 0.767900 
163 0.769936 
164 0.761792 
165 0.769596 
166 0.774347 
167 0.751612 
168 0.760434 
169 0.757720 
170 0.752969 
171 0.752630 
172 0.779437 
173 0.778079 
174 0.765524 
175 0.766882 
176 0.769257 
177 0.769257 
178 0.761113 
179 0.763149 
180 0.788259 
181 0.759077 
182 0.746183 
183 0.770614 
184 0.752290 
185 0.763488 
186 0.764506 
187 0.765524 
188 0.741093 
189 0.760095 
190 0.749576 
191 0.756023 
192 0.769936 
193 0.754326 
194 0.758738 
195 0.752969 
196 0.734306 
197 0.748558 
198 0.782491 
199 0.766882 
200 0.742111 





==> SHL/FLbasicoHAR0.3corrected6.txt <==
1 0.590431 
2 0.660333 
3 0.697659 
4 0.688836 
5 0.679335 
6 0.677978 
7 0.689854 
8 0.665083 
9 0.686121 
10 0.684425 
11 0.686461 
12 0.706142 
13 0.704106 
14 0.709535 
15 0.702409 
16 0.710892 
17 0.702070 
18 0.722769 
19 0.724466 
20 0.724805 
21 0.705463 
22 0.716661 
23 0.724126 
24 0.726841 
25 0.720054 
26 0.720394 
27 0.742450 
28 0.737699 
29 0.727180 
30 0.724466 
31 0.732270 
32 0.750933 
33 0.732949 
34 0.729555 
35 0.723787 
36 0.725484 
37 0.734306 
38 0.742111 
39 0.739057 
40 0.746522 
41 0.722430 
42 0.750594 
43 0.722430 
44 0.740753 
45 0.759077 
46 0.736681 
47 0.743468 
48 0.731931 
49 0.713946 
50 0.730913 
51 0.755344 
52 0.744147 
53 0.750255 
54 0.746861 
55 0.745843 
56 0.730913 
57 0.746183 
58 0.744486 
59 0.760095 
60 0.729216 
61 0.755005 
62 0.728537 
63 0.744825 
64 0.734645 
65 0.749576 
66 0.758059 
67 0.756702 
68 0.737021 
69 0.749915 
70 0.766542 
71 0.768239 
72 0.729555 
73 0.726162 
74 0.746183 
75 0.740753 
76 0.748219 
77 0.723108 
78 0.759416 
79 0.733627 
80 0.731591 
81 0.749915 
82 0.763149 
83 0.747879 
84 0.733627 
85 0.757380 
86 0.742789 
87 0.723448 
88 0.747201 
89 0.728537 
90 0.768239 
91 0.772650 
92 0.733627 
93 0.749915 
94 0.761452 
95 0.752290 
96 0.751951 
97 0.776383 
98 0.752969 
99 0.757041 
100 0.746183 
101 0.746522 
102 0.749237 
103 0.760434 
104 0.743468 
105 0.739396 
106 0.749576 
107 0.752630 
108 0.761113 
109 0.757041 
110 0.758059 
111 0.732270 
112 0.758738 
113 0.745165 
114 0.733627 
115 0.749237 
116 0.743468 
117 0.747879 
118 0.737021 
119 0.735663 
120 0.745165 
121 0.733288 
122 0.754666 
123 0.738378 
124 0.742111 
125 0.744825 
126 0.741771 
127 0.755005 
128 0.751612 
129 0.756362 
130 0.750933 
131 0.756362 
132 0.746183 
133 0.752630 
134 0.766882 
135 0.749237 
136 0.748219 
137 0.749237 
138 0.751272 
139 0.754666 
140 0.754326 
141 0.762470 
142 0.748219 
143 0.757720 
144 0.757041 
145 0.758059 
146 0.746183 
147 0.734985 
148 0.753987 
149 0.756023 
150 0.758398 
151 0.774007 
152 0.752969 
153 0.758059 
154 0.758398 
155 0.766882 
156 0.757041 
157 0.762810 
158 0.745843 
159 0.756362 
160 0.750255 
161 0.747540 
162 0.766542 
163 0.753648 
164 0.756362 
165 0.763488 
166 0.752290 
167 0.756362 
168 0.755344 
169 0.734645 
170 0.762810 
171 0.760434 
172 0.761452 
173 0.760095 
174 0.756362 
175 0.768918 
176 0.767221 
177 0.773668 
178 0.760774 
179 0.748219 
180 0.745504 
181 0.753648 
182 0.759077 
183 0.761452 
184 0.754326 
185 0.758738 
186 0.762131 
187 0.752969 
188 0.754326 
189 0.756023 
190 0.745843 
191 0.759077 
192 0.752630 
193 0.764846 
194 0.765234	
195 0.745504 
196 0.767221 
197 0.760434 
198 0.760095 
199 0.751272 
200 0.755684 


==> SHL/FedProxHAR.txt <==

Communication Round:0 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.744825 LOSS: 0.913804 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.724805 LOSS: 0.686466 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.717000 LOSS: 0.995948 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.645402 LOSS: 0.883775 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.677299 LOSS: 0.846027 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.688836 LOSS: 0.949907 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.674584 LOSS: 0.899269 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.733967 LOSS: 0.817120 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.699355 LOSS: 0.802933 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.648117 LOSS: 0.902208 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.678996 LOSS: 0.709219 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.711910 LOSS: 0.813725 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.641330 LOSS: 0.990677 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.723787 LOSS: 0.802583 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.712928 LOSS: 0.740762 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.633186 LOSS: 1.245647 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.743468 LOSS: 0.881874 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.666440 LOSS: 0.897783 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.703088 LOSS: 0.709015 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.741432 LOSS: 0.818652 
Communication Round: 0 GLOBAL MODEL ACCURACY: 0.731591 LOSS: 0.711726 

Communication Round:1 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.776383 LOSS: 0.870115 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.715304 LOSS: 0.894256 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.803529 LOSS: 0.740455 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.720054 LOSS: 0.634153 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.756023 LOSS: 0.769612 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.770954 LOSS: 0.613810 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.765524 LOSS: 0.745297 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.765864 LOSS: 0.750343 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.763828 LOSS: 0.736914 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.814048 LOSS: 0.477067 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.788599 LOSS: 0.596813 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.808280 LOSS: 0.508552 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.727180 LOSS: 0.806485 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.805904 LOSS: 0.629581 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.748219 LOSS: 0.798994 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.714964 LOSS: 0.835156 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.782491 LOSS: 0.781249 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.720394 LOSS: 0.757764 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.723787 LOSS: 0.728514 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.762810 LOSS: 0.661729 
Communication Round: 1 GLOBAL MODEL ACCURACY: 0.778079 LOSS: 0.586803 

Communication Round:2 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.842212 LOSS: 0.557317 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.828300 LOSS: 0.523901 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.780115 LOSS: 0.757072 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.786563 LOSS: 0.607702 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.769257 LOSS: 0.592130 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.811673 LOSS: 0.604298 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.798439 LOSS: 0.794785 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.764167 LOSS: 0.718897 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.812691 LOSS: 0.497966 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.836783 LOSS: 0.428553 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.851035 LOSS: 0.420924 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.825246 LOSS: 0.539784 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.816084 LOSS: 0.669481 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.814388 LOSS: 0.510780 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.851035 LOSS: 0.509487 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.831693 LOSS: 0.489320 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.832033 LOSS: 0.694496 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.765864 LOSS: 0.588232 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.799457 LOSS: 0.552703 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.843570 LOSS: 0.511453 
Communication Round: 2 GLOBAL MODEL ACCURACY: 0.849338 LOSS: 0.418139 

Communication Round:3 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.858500 LOSS: 0.498314 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.705124 LOSS: 1.138820 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862233 LOSS: 0.497547 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.806244 LOSS: 0.610245 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.775704 LOSS: 0.663610 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.785545 LOSS: 0.677123 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.830336 LOSS: 0.656505 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.791992 LOSS: 0.726955 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.851714 LOSS: 0.445611 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.857822 LOSS: 0.386566 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.816084 LOSS: 0.527326 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.805565 LOSS: 0.600030 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.807940 LOSS: 0.497166 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.821513 LOSS: 0.627873 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.848999 LOSS: 0.406719 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.770614 LOSS: 0.602737 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.862572 LOSS: 0.542313 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.825925 LOSS: 0.633073 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.847981 LOSS: 0.575004 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.840176 LOSS: 0.639826 
Communication Round: 3 GLOBAL MODEL ACCURACY: 0.871395 LOSS: 0.355455 

Communication Round:4 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 0.413071 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.870377 LOSS: 0.461354 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.870716 LOSS: 0.496972 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.844588 LOSS: 0.548750 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.845266 LOSS: 0.837097 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.861215 LOSS: 0.537409 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.831354 LOSS: 0.647532 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.872752 LOSS: 0.406653 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.861215 LOSS: 0.444729 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.846284 LOSS: 0.449915 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.848999 LOSS: 0.510189 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.852732 LOSS: 0.459639 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.772989 LOSS: 0.666364 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.426299 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.803868 LOSS: 0.891106 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.852732 LOSS: 0.397782 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.843909 LOSS: 0.614673 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.881575 LOSS: 0.365999 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.845945 LOSS: 0.481125 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.843570 LOSS: 0.475750 
Communication Round: 4 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 0.334438 

Communication Round:5 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.834747 LOSS: 0.639362 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.604283 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 0.397061 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.817102 LOSS: 0.705508 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.853750 LOSS: 0.549353 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.838819 LOSS: 0.596888 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.864608 LOSS: 0.708084 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.866644 LOSS: 0.467984 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.410262 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.412784 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.876824 LOSS: 0.449825 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 0.441641 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.846963 LOSS: 0.589987 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.846284 LOSS: 0.460425 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.346264 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.842552 LOSS: 0.505427 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 0.467998 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.860875 LOSS: 0.471727 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.410593 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.830336 LOSS: 0.480536 
Communication Round: 5 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.335462 

Communication Round:6 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.868680 LOSS: 0.470189 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.394965 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.856464 LOSS: 0.665233 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.868341 LOSS: 0.380690 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.835426 LOSS: 0.493334 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.853750 LOSS: 0.547060 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.871395 LOSS: 0.506271 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.850017 LOSS: 0.483624 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.863590 LOSS: 0.495729 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.874109 LOSS: 0.500816 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.363420 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.877163 LOSS: 0.464991 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.816423 LOSS: 0.569829 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.864269 LOSS: 0.391653 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 0.417382 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.837801 LOSS: 0.476087 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.382444 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.813709 LOSS: 0.595176 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.423943 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 0.480644 
Communication Round: 6 GLOBAL MODEL ACCURACY: 0.895487 LOSS: 0.312679 

Communication Round:7 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.857822 LOSS: 0.560928 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.851714 LOSS: 0.495422 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.854428 LOSS: 0.535290 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.864947 LOSS: 0.439995 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.865626 LOSS: 0.528566 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.454993 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.854089 LOSS: 0.655057 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.864269 LOSS: 0.407989 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.866305 LOSS: 0.460886 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.370360 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 0.380638 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.831693 LOSS: 0.692073 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.854428 LOSS: 0.547292 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.822192 LOSS: 0.840989 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.850017 LOSS: 0.618009 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.848660 LOSS: 0.442229 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.861215 LOSS: 0.435994 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.867323 LOSS: 0.415278 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.854768 LOSS: 0.667916 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.850696 LOSS: 0.570017 
Communication Round: 7 GLOBAL MODEL ACCURACY: 0.902952 LOSS: 0.300181 

Communication Round:8 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.371700 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.856125 LOSS: 0.593081 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.865965 LOSS: 0.456849 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.848660 LOSS: 0.465307 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.862911 LOSS: 0.489906 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.866644 LOSS: 0.653796 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.870377 LOSS: 0.577133 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.873091 LOSS: 0.392839 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.837801 LOSS: 0.543689 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877842 LOSS: 0.400879 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.395562 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.514929 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.853071 LOSS: 0.517086 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.868001 LOSS: 0.538752 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.867662 LOSS: 0.376704 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.864269 LOSS: 0.399548 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.502451 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.862572 LOSS: 0.582315 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.857143 LOSS: 0.469934 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.888361 LOSS: 0.358871 
Communication Round: 8 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.294451 

Communication Round:9 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.872073 LOSS: 0.671024 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.862911 LOSS: 0.497930 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 0.428735 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.841534 LOSS: 0.462706 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.837462 LOSS: 0.926562 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.404292 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.840176 LOSS: 0.774060 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.787920 LOSS: 0.661835 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.357369 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 0.313323 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.842212 LOSS: 0.538547 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.875127 LOSS: 0.439193 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891076 LOSS: 0.396577 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.441941 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.839837 LOSS: 0.852943 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.819477 LOSS: 0.631658 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.861893 LOSS: 0.480722 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.871395 LOSS: 0.416144 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.878181 LOSS: 0.423413 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.385389 
Communication Round: 9 GLOBAL MODEL ACCURACY: 0.908381 LOSS: 0.281101 

Communication Round:10 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 0.429786 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.406613 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.861554 LOSS: 0.900663 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.812352 LOSS: 1.072411 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.859179 LOSS: 0.569326 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.825585 LOSS: 0.614141 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.754680 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.428353 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.434709 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878521 LOSS: 0.423973 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.393898 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.851374 LOSS: 0.712251 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.862233 LOSS: 0.616075 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871055 LOSS: 0.615201 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.858161 LOSS: 0.528075 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.890736 LOSS: 0.336546 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.850356 LOSS: 0.649224 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.817781 LOSS: 0.564281 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.864947 LOSS: 0.530377 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.400148 
Communication Round: 10 GLOBAL MODEL ACCURACY: 0.901255 LOSS: 0.315055 

Communication Round:11 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.865965 LOSS: 0.554429 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.854089 LOSS: 0.779818 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.004256 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.851035 LOSS: 1.046722 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.545993 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.849678 LOSS: 0.831009 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.825246 LOSS: 1.243862 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.858840 LOSS: 0.617822 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.495529 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.319498 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.861554 LOSS: 0.425574 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 0.459156 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.363466 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.855107 LOSS: 0.495735 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.866644 LOSS: 0.538502 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.883950 LOSS: 0.418491 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884289 LOSS: 0.517433 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.860875 LOSS: 0.506073 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.423660 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.851374 LOSS: 0.735468 
Communication Round: 11 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.321839 

Communication Round:12 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.371113 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.445108 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.865965 LOSS: 0.576606 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.884628 LOSS: 0.502289 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.873770 LOSS: 0.539825 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.557168 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.507083 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.866983 LOSS: 0.383552 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.858161 LOSS: 0.691024 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.420559 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.887004 LOSS: 0.423456 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.376554 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.864947 LOSS: 0.510971 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.419644 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.518521 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.824567 LOSS: 0.560718 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.467476 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.851374 LOSS: 0.614474 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.780115 LOSS: 1.565176 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.872752 LOSS: 0.517144 
Communication Round: 12 GLOBAL MODEL ACCURACY: 0.902613 LOSS: 0.300468 

Communication Round:13 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.655192 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.389974 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.874788 LOSS: 0.456808 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.887682 LOSS: 0.329107 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874109 LOSS: 0.432171 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.524741 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.859518 LOSS: 0.517377 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.868001 LOSS: 0.764357 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.425759 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.849338 LOSS: 0.906202 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.849678 LOSS: 0.662334 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.468282 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.879539 LOSS: 0.450198 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.431231 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.324540 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.860875 LOSS: 0.442121 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 0.499053 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.888361 LOSS: 0.398856 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.331047 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.869019 LOSS: 0.564710 
Communication Round: 13 GLOBAL MODEL ACCURACY: 0.908042 LOSS: 0.300942 

Communication Round:14 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.364256 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.470100 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.509275 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.874109 LOSS: 0.461618 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.857143 LOSS: 0.919011 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.386339 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.858500 LOSS: 0.583883 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.504926 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.844588 LOSS: 0.551304 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.398523 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.334139 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.403407 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.564626 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.856125 LOSS: 0.478416 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 0.714896 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.866644 LOSS: 0.523801 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.911096 LOSS: 0.303902 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.836444 LOSS: 0.629181 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.352941 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.858500 LOSS: 0.753482 
Communication Round: 14 GLOBAL MODEL ACCURACY: 0.904649 LOSS: 0.289964 

Communication Round:15 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.392850 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.466787 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.454920 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.856804 LOSS: 0.556251 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.859179 LOSS: 0.613474 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.426883 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.420037 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.855446 LOSS: 0.850118 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.351488 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887004 LOSS: 0.464780 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.373665 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.608829 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.312456 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.446839 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.335087 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.327080 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.852732 LOSS: 0.583284 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.864608 LOSS: 0.465563 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.857482 LOSS: 0.798514 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.871395 LOSS: 0.511475 
Communication Round: 15 GLOBAL MODEL ACCURACY: 0.914489 LOSS: 0.289044 

Communication Round:16 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.467359 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.422421 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.943608 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.867323 LOSS: 0.678631 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.413216 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 0.439421 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.445504 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.889379 LOSS: 0.485684 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.863590 LOSS: 0.580407 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.551049 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.873091 LOSS: 0.629154 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.411239 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.807940 LOSS: 0.759198 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.535356 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.887004 LOSS: 0.422996 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.890397 LOSS: 0.328033 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.511320 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.876145 LOSS: 0.513637 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.835426 LOSS: 0.622274 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.847981 LOSS: 0.751867 
Communication Round: 16 GLOBAL MODEL ACCURACY: 0.907703 LOSS: 0.293995 

Communication Round:17 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.838140 LOSS: 0.956600 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.622868 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.388810 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.880896 LOSS: 0.411431 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.772989 LOSS: 1.221996 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.541812 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.854428 LOSS: 0.990450 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.884289 LOSS: 0.586675 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.567171 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.894469 LOSS: 0.445810 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.878521 LOSS: 0.635945 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.510343 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.854428 LOSS: 0.643211 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.368830 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.875806 LOSS: 0.356423 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.323525 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.433625 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.874449 LOSS: 0.486435 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.497951 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.492198 
Communication Round: 17 GLOBAL MODEL ACCURACY: 0.910757 LOSS: 0.280467 

Communication Round:18 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 0.564045 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.855446 LOSS: 0.598127 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.852392 LOSS: 0.800625 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903970 LOSS: 0.380160 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.629484 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.426755 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.611755 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903631 LOSS: 0.364225 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.868680 LOSS: 0.652310 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.843230 LOSS: 0.648836 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.546796 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.832372 LOSS: 0.794612 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.679014 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.829997 LOSS: 0.825572 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882592 LOSS: 0.553486 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.631735 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 0.934137 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.884628 LOSS: 0.443979 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.502825 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.875127 LOSS: 0.455418 
Communication Round: 18 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.309029 

Communication Round:19 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.614921 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 0.420389 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.433451 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.862233 LOSS: 0.525217 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.850356 LOSS: 0.614116 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.493320 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.742888 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.844588 LOSS: 0.805189 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.577334 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.354748 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.313630 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.860875 LOSS: 0.539534 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.311736 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.544918 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.458077 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.879199 LOSS: 0.600797 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.853410 LOSS: 0.628192 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.865965 LOSS: 0.618925 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.864947 LOSS: 0.466362 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.363762 
Communication Round: 19 GLOBAL MODEL ACCURACY: 0.909739 LOSS: 0.281431 

Communication Round:20 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893451 LOSS: 0.441409 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.843230 LOSS: 0.873220 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.856125 LOSS: 0.804460 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.379149 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.884968 LOSS: 0.574227 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868341 LOSS: 0.766337 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.650068 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.403461 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.366408 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.407711 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.500534 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.378999 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.717384 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.354240 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.857482 LOSS: 0.537180 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.822192 LOSS: 0.695164 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 0.744156 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889718 LOSS: 0.337258 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866305 LOSS: 0.652158 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.429611 
Communication Round: 20 GLOBAL MODEL ACCURACY: 0.911435 LOSS: 0.283796 

Communication Round:21 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.851714 LOSS: 0.815187 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.581393 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.534535 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.283811 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.398983 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.440073 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.510446 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.469160 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.837801 LOSS: 0.751744 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.414662 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 0.734026 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.425551 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891076 LOSS: 0.463455 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.862233 LOSS: 0.532769 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.575526 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.875467 LOSS: 0.487993 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884968 LOSS: 0.454051 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.857822 LOSS: 0.860219 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.542383 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.401594 
Communication Round: 21 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.313347 

Communication Round:22 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 0.761971 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.454390 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.539179 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.870377 LOSS: 0.450729 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.847981 LOSS: 1.271966 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.863929 LOSS: 0.737614 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.875644 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.866644 LOSS: 0.787578 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.483458 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.871055 LOSS: 0.479855 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.392618 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 0.595450 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.517757 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.423599 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.393065 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.827621 LOSS: 0.778395 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 0.646845 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.828979 LOSS: 1.141704 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.868680 LOSS: 0.838702 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 0.658189 
Communication Round: 22 GLOBAL MODEL ACCURACY: 0.900916 LOSS: 0.366416 

Communication Round:23 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 0.682168 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.627797 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894469 LOSS: 0.399086 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.417278 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 0.526034 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.872413 LOSS: 0.825558 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.489147 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.550492 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.866983 LOSS: 0.637382 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.395674 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881914 LOSS: 0.491165 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.484179 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.479080 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911435 LOSS: 0.397870 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.327994 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.881914 LOSS: 0.363545 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.826264 LOSS: 1.454775 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.428817 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.319181 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.882253 LOSS: 0.587720 
Communication Round: 23 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.288895 

Communication Round:24 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 0.547666 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878181 LOSS: 0.626897 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.845266 LOSS: 0.660837 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.864947 LOSS: 0.722163 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.845266 LOSS: 0.999999 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 0.706617 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.620313 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.569215 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.828979 LOSS: 0.825600 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907363 LOSS: 0.324615 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.294748 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.843570 LOSS: 0.893617 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.377658 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.427776 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.362934 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.366563 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 0.358733 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.853750 LOSS: 0.556202 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.455780 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.810994 LOSS: 0.987311 
Communication Round: 24 GLOBAL MODEL ACCURACY: 0.911435 LOSS: 0.311493 

Communication Round:25 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.901934 LOSS: 0.591024 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.437883 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901595 LOSS: 0.517574 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.415978 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.850017 LOSS: 0.964664 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906345 LOSS: 0.422617 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.512750 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.837462 LOSS: 0.743577 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.853750 LOSS: 0.747250 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.871734 LOSS: 0.679492 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.621891 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.400144 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.365038 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.451685 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.387239 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.869359 LOSS: 0.403869 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.881575 LOSS: 0.550426 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.285756 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.439455 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.892094 LOSS: 0.662229 
Communication Round: 25 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.303425 

Communication Round:26 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877842 LOSS: 0.559472 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.682451 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.611870 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.562841 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.394412 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 1.074455 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.863929 LOSS: 0.897482 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 0.492391 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.428395 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.402924 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.570527 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.500457 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.605077 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 0.547499 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.265430 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.399069 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.404432 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.877842 LOSS: 0.398503 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.828639 LOSS: 0.611244 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.396759 
Communication Round: 26 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.285067 

Communication Round:27 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.361308 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.870716 LOSS: 0.711937 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.400031 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.859857 LOSS: 0.659790 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.433116 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 0.549256 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.396993 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887343 LOSS: 0.516850 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.364713 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.389782 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.423560 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879199 LOSS: 0.576150 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.827282 LOSS: 0.768748 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.878521 LOSS: 0.612508 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.392143 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.890397 LOSS: 0.442539 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 0.442436 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889718 LOSS: 0.524676 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.860197 LOSS: 0.797571 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.886664 LOSS: 0.532209 
Communication Round: 27 GLOBAL MODEL ACCURACY: 0.911775 LOSS: 0.311592 

Communication Round:28 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.522566 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.405080 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.665824 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.589392 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.852053 LOSS: 0.669101 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.873770 LOSS: 0.638285 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.521411 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.871734 LOSS: 0.712724 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.870037 LOSS: 0.621524 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.425892 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.374005 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.389387 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.421496 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.543431 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.458640 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.857143 LOSS: 0.548599 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.798778 LOSS: 1.352605 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.341274 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888700 LOSS: 0.449584 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.887343 LOSS: 0.456369 
Communication Round: 28 GLOBAL MODEL ACCURACY: 0.912453 LOSS: 0.308770 

Communication Round:29 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.620018 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.423806 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.327880 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901934 LOSS: 0.326497 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.373713 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.487958 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.469969 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.438929 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.851714 LOSS: 0.657236 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.870037 LOSS: 0.429898 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.403401 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.434595 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903291 LOSS: 0.435020 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.468497 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.296984 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.880557 LOSS: 0.556000 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.876824 LOSS: 0.631781 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.891415 LOSS: 0.619303 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.871395 LOSS: 0.547777 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.873091 LOSS: 0.808601 
Communication Round: 29 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.286295 

Communication Round:30 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.856804 LOSS: 1.361292 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.868341 LOSS: 0.610109 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 0.573723 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.360531 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.820156 LOSS: 1.076578 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.377623 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911435 LOSS: 0.387768 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.451145 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.475410 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 0.381521 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 0.737740 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.426259 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.341013 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.498836 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.329206 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.378277 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874109 LOSS: 0.793436 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.853071 LOSS: 0.469635 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 0.510105 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 0.421231 
Communication Round: 30 GLOBAL MODEL ACCURACY: 0.914489 LOSS: 0.294713 

Communication Round:31 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.556601 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.627053 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.890397 LOSS: 0.522034 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.451542 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 0.794561 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.637780 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886325 LOSS: 0.604170 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.865965 LOSS: 0.624113 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.464287 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883610 LOSS: 0.429743 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.425159 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.440588 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891076 LOSS: 0.497069 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.717975 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.377952 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.300663 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.875806 LOSS: 0.699121 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.310849 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.862911 LOSS: 0.698695 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.356177 
Communication Round: 31 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.329607 

Communication Round:32 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.526502 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.482502 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.843909 LOSS: 1.532765 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.371560 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.853750 LOSS: 0.730819 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880896 LOSS: 0.559505 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.869698 LOSS: 0.655262 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.871055 LOSS: 0.833900 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.886664 LOSS: 0.398487 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.874449 LOSS: 0.614893 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.721835 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.554402 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.872413 LOSS: 0.767885 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.577086 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885646 LOSS: 0.467745 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.386652 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.585792 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.522206 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.879199 LOSS: 0.445105 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.846963 LOSS: 0.671596 
Communication Round: 32 GLOBAL MODEL ACCURACY: 0.914829 LOSS: 0.295712 

Communication Round:33 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.863929 LOSS: 0.623195 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.409952 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.644131 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878860 LOSS: 0.614063 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.851035 LOSS: 0.628928 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.776974 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.405330 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 0.869218 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.465172 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900238 LOSS: 0.432128 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.436784 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.402442 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.375875 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.832711 LOSS: 0.610269 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.340738 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.873431 LOSS: 0.631546 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.890058 LOSS: 0.431890 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.365168 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.571016 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 0.723478 
Communication Round: 33 GLOBAL MODEL ACCURACY: 0.909060 LOSS: 0.337647 

Communication Round:34 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.869359 LOSS: 0.679054 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876485 LOSS: 0.571975 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884289 LOSS: 0.472008 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.880557 LOSS: 0.591944 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.457492 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.743023 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.833390 LOSS: 1.021488 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.547006 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.684168 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.529707 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.861215 LOSS: 0.670013 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.552296 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.884289 LOSS: 0.463387 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.518859 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.612869 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.370805 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.856464 LOSS: 0.717281 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.887682 LOSS: 0.427254 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.533839 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.893451 LOSS: 0.640326 
Communication Round: 34 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.324939 

Communication Round:35 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.883271 LOSS: 0.671954 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.530199 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 0.837355 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.858161 LOSS: 0.807594 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.848660 LOSS: 0.834755 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.568072 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.444911 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.635866 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.670500 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.627879 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.858161 LOSS: 0.834336 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.440436 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895487 LOSS: 0.371448 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.406648 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.874109 LOSS: 0.496740 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.891754 LOSS: 0.396955 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 0.769922 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.868680 LOSS: 0.701298 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 1.230293 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.854428 LOSS: 0.750973 
Communication Round: 35 GLOBAL MODEL ACCURACY: 0.907024 LOSS: 0.347312 

Communication Round:36 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891754 LOSS: 0.581397 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.413386 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.548862 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.877503 LOSS: 0.651712 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.325065 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.688042 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.870037 LOSS: 0.810681 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.642644 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.446784 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.372718 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.565903 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.852732 LOSS: 0.890695 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903970 LOSS: 0.431533 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.924669 LOSS: 0.358236 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.455956 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.829997 LOSS: 0.746054 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 0.732015 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.301960 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895487 LOSS: 0.412619 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.588429 
Communication Round: 36 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.327498 

Communication Round:37 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.456915 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878860 LOSS: 0.650447 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.912793 LOSS: 0.403859 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903291 LOSS: 0.453678 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.476694 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.869359 LOSS: 0.612614 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.681885 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.836105 LOSS: 0.801466 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.480938 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.519174 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.411595 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 0.653612 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.433698 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.875806 LOSS: 0.677040 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.412532 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.367574 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888022 LOSS: 0.471343 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.406783 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.884968 LOSS: 0.368041 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.493927 
Communication Round: 37 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.304898 

Communication Round:38 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.626864 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.589283 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.845606 LOSS: 0.923757 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.520422 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.501632 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.442087 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.499671 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 0.819754 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.662866 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.439154 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.509620 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.329006 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.857143 LOSS: 0.897561 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.560822 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.329012 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.379567 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.530125 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.607144 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.861215 LOSS: 0.582633 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.859857 LOSS: 0.937086 
Communication Round: 38 GLOBAL MODEL ACCURACY: 0.916865 LOSS: 0.310186 

Communication Round:39 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 0.587668 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.382007 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.859518 LOSS: 0.850120 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.484160 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.429562 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.841873 LOSS: 1.004829 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.452821 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.728247 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.882932 LOSS: 0.603906 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.896166 LOSS: 0.398681 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.451099 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.431753 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.339509 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.874109 LOSS: 0.955095 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 0.465544 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.419413 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.625789 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.379283 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.495802 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.452778 
Communication Round: 39 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.296177 

Communication Round:40 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.597806 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.540840 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.859518 LOSS: 0.872813 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.481211 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869698 LOSS: 0.789492 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.452916 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.409174 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.868341 LOSS: 0.788193 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.620415 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.541863 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.559945 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.860536 LOSS: 0.913446 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925687 LOSS: 0.300377 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.464464 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.648743 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.847981 LOSS: 0.865642 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.872413 LOSS: 0.499379 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.887004 LOSS: 0.452053 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.437708 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.870716 LOSS: 0.516059 
Communication Round: 40 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.311223 

Communication Round:41 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.577990 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.820835 LOSS: 1.135085 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885646 LOSS: 1.191390 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.348991 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.887248 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.849216 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.872752 LOSS: 0.916730 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.433514 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.459860 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.864947 LOSS: 0.702918 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881235 LOSS: 0.662997 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.585135 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.886664 LOSS: 0.530740 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.776568 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.414088 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.683226 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.852732 LOSS: 1.021404 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.563075 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.390121 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 0.933725 
Communication Round: 41 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.411267 

Communication Round:42 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907363 LOSS: 0.466519 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877163 LOSS: 0.501971 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.838140 LOSS: 0.976220 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.881914 LOSS: 0.560630 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.843230 LOSS: 0.577758 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.580660 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.466665 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 0.868560 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.424320 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.904988 LOSS: 0.420839 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.460398 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.566610 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.423408 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.357310 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.593115 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.867662 LOSS: 0.997044 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.882932 LOSS: 0.644852 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.345316 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.464032 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.850017 LOSS: 0.781199 
Communication Round: 42 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.323345 

Communication Round:43 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.499341 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.536045 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893451 LOSS: 0.560333 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885646 LOSS: 0.565752 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.541989 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.529162 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.832711 LOSS: 1.499892 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.876824 LOSS: 0.894295 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.543021 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.881235 LOSS: 0.614646 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894808 LOSS: 0.412383 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.709068 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.353235 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.906345 LOSS: 0.406518 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.480980 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.455688 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.576561 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.871734 LOSS: 0.623119 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.397328 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.886325 LOSS: 0.792848 
Communication Round: 43 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.318896 

Communication Round:44 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.849678 LOSS: 1.089537 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.646354 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 0.837285 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901934 LOSS: 0.454854 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.782125 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.555008 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.698784 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.799118 LOSS: 1.400922 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.884968 LOSS: 0.486853 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.621581 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872413 LOSS: 0.544330 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.864608 LOSS: 0.730120 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.364940 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.415446 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.855786 LOSS: 0.847184 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.875806 LOSS: 0.586147 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.597702 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.883610 LOSS: 0.449262 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.449576 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.886664 LOSS: 0.505638 
Communication Round: 44 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.319216 

Communication Round:45 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.864947 LOSS: 0.780491 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.545844 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.621722 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.871055 LOSS: 0.568556 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.511659 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.472363 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.581456 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.574587 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.389890 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878521 LOSS: 0.543639 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.857143 LOSS: 0.681309 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.647512 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.368283 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.605502 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.375433 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.862572 LOSS: 0.667810 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.248205 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.877842 LOSS: 0.630402 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.887682 LOSS: 0.441810 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907363 LOSS: 0.400008 
Communication Round: 45 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.333908 

Communication Round:46 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.881235 LOSS: 0.569913 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.858840 LOSS: 0.802535 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.456419 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892094 LOSS: 0.553220 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.484488 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.560080 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.700168 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.629016 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.467292 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.865626 LOSS: 0.908747 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.590989 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.496109 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.610491 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.514318 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900916 LOSS: 0.486246 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.243410 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869019 LOSS: 0.725595 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889040 LOSS: 0.554017 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.395437 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.574570 
Communication Round: 46 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.356779 

Communication Round:47 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.428911 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.472854 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.880217 LOSS: 0.839115 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.385234 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.459345 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.873770 LOSS: 0.892174 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.488331 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.919240 LOSS: 0.443812 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.493222 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.432717 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.864947 LOSS: 0.600312 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.485195 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.355938 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.582045 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.855107 LOSS: 0.685789 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.881235 LOSS: 0.683242 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.156505 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.301317 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.862233 LOSS: 0.631189 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.715858 
Communication Round: 47 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.350888 

Communication Round:48 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.407955 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.863251 LOSS: 0.774474 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.495980 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.878181 LOSS: 0.676382 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.635853 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.734710 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.481663 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.916865 LOSS: 0.385419 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.483876 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.576056 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.610059 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.496225 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.376773 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.645052 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.322818 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.316887 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.881575 LOSS: 0.597356 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.682476 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.510795 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.823210 LOSS: 0.929906 
Communication Round: 48 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.363248 

Communication Round:49 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871395 LOSS: 0.708222 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.494796 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.703043 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.891754 LOSS: 0.648446 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.857143 LOSS: 1.114771 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.846284 LOSS: 0.917974 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.653114 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.559871 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.376177 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.913099 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.859857 LOSS: 0.756011 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.460077 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.364266 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.566985 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.412183 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.415872 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.540678 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.896166 LOSS: 0.428013 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.369515 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.491211 
Communication Round: 49 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.345081 

Communication Round:50 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914150 LOSS: 0.363039 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.868680 LOSS: 0.931987 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878181 LOSS: 0.804234 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.390458 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.858840 LOSS: 0.624806 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906345 LOSS: 0.458215 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.604602 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.650808 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.887682 LOSS: 0.704862 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906345 LOSS: 0.504991 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.391045 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.525822 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924330 LOSS: 0.325338 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.487734 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.463882 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.335442 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.816887 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.834747 LOSS: 0.845573 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.483784 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.821174 LOSS: 1.349815 
Communication Round: 50 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.346146 

Communication Round:51 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.444876 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 0.603633 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.505596 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.853410 LOSS: 0.662012 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.398782 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.600047 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.816053 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.439999 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.648246 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 0.797640 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.717288 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.489553 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.891754 LOSS: 0.618406 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.797002 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.396316 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.464651 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 0.652550 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.890397 LOSS: 0.483819 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.338268 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.485922 
Communication Round: 51 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.346183 

Communication Round:52 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.880217 LOSS: 0.891679 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.586461 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.864608 LOSS: 0.956923 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.467152 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.378979 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.667746 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.863590 LOSS: 0.599082 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.848320 LOSS: 0.899098 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.584411 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.601822 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.456483 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.347861 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.477726 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.422773 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.870377 LOSS: 0.793134 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.882253 LOSS: 0.488251 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.635176 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.341941 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.615761 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.873091 LOSS: 0.603862 
Communication Round: 52 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.315818 

Communication Round:53 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.855446 LOSS: 0.841234 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.518990 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.494707 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.890736 LOSS: 0.595225 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.748955 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.881914 LOSS: 0.541064 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.578614 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 0.526518 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.551365 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.558512 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.465097 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.898202 LOSS: 0.593687 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.427329 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.701622 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.498519 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.339044 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886325 LOSS: 0.470115 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.903970 LOSS: 0.343212 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866644 LOSS: 0.801131 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.349000 
Communication Round: 53 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.316092 

Communication Round:54 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.635086 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.355956 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 0.808519 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.883271 LOSS: 0.529802 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.656319 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.641062 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.878860 LOSS: 0.714119 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.892094 LOSS: 0.678787 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.872413 LOSS: 0.907028 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.528921 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.428757 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.553322 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.882932 LOSS: 0.612275 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.511847 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.397487 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.294300 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 0.466581 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.328087 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.524779 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890058 LOSS: 0.744206 
Communication Round: 54 GLOBAL MODEL ACCURACY: 0.913811 LOSS: 0.353987 

Communication Round:55 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 0.759657 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.517027 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.591040 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.570734 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.477228 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 0.819933 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.850696 LOSS: 0.988640 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.590400 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.593805 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.351356 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.860536 LOSS: 0.921393 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.671010 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896166 LOSS: 0.507904 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.568334 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.476785 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.863929 LOSS: 0.639688 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.494698 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.322948 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.471848 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.884968 LOSS: 1.037195 
Communication Round: 55 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.365509 

Communication Round:56 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.855446 LOSS: 1.217540 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.556135 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.865626 LOSS: 0.580384 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.741579 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.829657 LOSS: 1.451617 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.604148 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.867323 LOSS: 0.821861 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.882253 LOSS: 0.597383 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.872073 LOSS: 0.744083 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.647205 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.356169 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.578420 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.851714 LOSS: 1.076519 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.812691 LOSS: 1.493302 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.815996 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.408926 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.671994 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.544417 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.581407 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.402254 
Communication Round: 56 GLOBAL MODEL ACCURACY: 0.906006 LOSS: 0.429044 

Communication Round:57 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.883610 LOSS: 0.889556 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.855082 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.576865 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.624770 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.444149 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.826943 LOSS: 0.902463 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.509695 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.871215 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903970 LOSS: 0.504740 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.894469 LOSS: 0.597988 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.469048 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.601004 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.870037 LOSS: 1.063299 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.399322 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.652745 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.441285 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.882932 LOSS: 0.613675 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.551054 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.361523 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.882592 LOSS: 0.703411 
Communication Round: 57 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.368362 

Communication Round:58 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 0.882719 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.825045 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.877050 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911096 LOSS: 0.505043 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.488513 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 0.924683 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.473601 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908721 LOSS: 0.452006 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.526967 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.526188 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.328161 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.473669 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.461458 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.841945 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.381818 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.356349 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.581186 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.406901 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.469274 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.721259 
Communication Round: 58 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.380085 

Communication Round:59 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.561337 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.788112 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.561587 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.874449 LOSS: 0.931318 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869019 LOSS: 0.838023 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.715415 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.671411 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.520048 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.617925 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.516985 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 0.361680 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.666130 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.510640 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.491839 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.560888 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.448013 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.834408 LOSS: 0.994684 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.899898 LOSS: 0.439652 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.532947 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.877503 LOSS: 0.749644 
Communication Round: 59 GLOBAL MODEL ACCURACY: 0.915507 LOSS: 0.373153 

Communication Round:60 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.448590 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.874109 LOSS: 0.807570 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866305 LOSS: 1.171569 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.869019 LOSS: 0.743513 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.461943 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.488437 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.560448 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.880896 LOSS: 0.699324 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.801317 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.838140 LOSS: 1.508226 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.563681 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.671678 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895148 LOSS: 0.598576 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 1.221257 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.505074 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.449331 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.443679 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.347660 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.675781 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.869019 LOSS: 0.756268 
Communication Round: 60 GLOBAL MODEL ACCURACY: 0.914829 LOSS: 0.395742 

Communication Round:61 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904309 LOSS: 0.575619 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.493188 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 0.438989 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.564743 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.671502 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.847642 LOSS: 0.793093 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.407290 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.478138 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.846963 LOSS: 0.845753 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.710644 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.657817 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.561061 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.392796 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.561707 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.593315 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.335652 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.834747 LOSS: 1.402193 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.891415 LOSS: 0.461512 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.477683 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.513244 
Communication Round: 61 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.344605 

Communication Round:62 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.595633 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.442596 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.511839 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.865626 LOSS: 0.853490 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.868001 LOSS: 0.690456 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 0.787237 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.625474 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.639271 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.546994 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.478528 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881235 LOSS: 0.484847 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.841873 LOSS: 1.076187 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.469274 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.858161 LOSS: 0.802678 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.488293 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.494551 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.837462 LOSS: 1.714768 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.339576 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.510930 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.882932 LOSS: 0.560707 
Communication Round: 62 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.362410 

Communication Round:63 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.841194 LOSS: 0.854210 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.457247 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.848999 LOSS: 1.338080 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.493683 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.855786 LOSS: 0.722200 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.695049 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.803841 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.875127 LOSS: 0.774416 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.634675 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.864269 LOSS: 0.715039 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.465596 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.613963 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.718257 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.332132 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.907826 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.348291 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.900577 LOSS: 0.565586 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.376807 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.514885 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.874788 LOSS: 0.697102 
Communication Round: 63 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.350680 

Communication Round:64 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.394068 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.429302 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.705888 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.889379 LOSS: 0.660734 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.530004 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.106303 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.802511 LOSS: 1.357288 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.922973 LOSS: 0.533312 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.493669 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.882932 LOSS: 0.572116 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.536674 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.375223 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.451095 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.574488 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.603713 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.888361 LOSS: 0.510029 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.384816 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.470910 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.409259 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.502803 
Communication Round: 64 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.346854 

Communication Round:65 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.505333 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.524465 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.974306 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.410590 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.563405 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.594687 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.596568 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.670661 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.493745 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.866305 LOSS: 1.079472 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.630225 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.557484 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.479889 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.635910 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.445312 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.336118 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.844927 LOSS: 1.417064 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.866305 LOSS: 0.729351 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.395684 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.874788 LOSS: 0.677479 
Communication Round: 65 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.359573 

Communication Round:66 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.482338 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.854089 LOSS: 0.893072 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.843674 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.391437 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.690306 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.656086 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.856125 LOSS: 0.641700 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 0.711988 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.544644 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877842 LOSS: 0.598306 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.506932 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.643708 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.439484 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.322568 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.556605 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.637996 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.860875 LOSS: 1.231234 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.343857 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.384803 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.866305 LOSS: 1.088901 
Communication Round: 66 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.343401 

Communication Round:67 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 0.628808 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882592 LOSS: 0.722435 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.972579 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.360608 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.481997 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.588927 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.840516 LOSS: 1.136051 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.864947 LOSS: 0.896450 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.487165 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 0.549812 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.399526 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.860197 LOSS: 0.853972 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.895148 LOSS: 0.655418 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.380215 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.653180 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.580214 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.832033 LOSS: 1.325193 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.542154 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.289359 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.818120 LOSS: 1.298005 
Communication Round: 67 GLOBAL MODEL ACCURACY: 0.915847 LOSS: 0.393679 

Communication Round:68 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.690446 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.518770 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.823315 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.394994 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.860875 LOSS: 1.248133 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.848999 LOSS: 1.039845 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.488360 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.405943 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.641704 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885646 LOSS: 0.628878 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.728179 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 0.828741 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.905667 LOSS: 0.533645 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.433022 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.391519 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.378714 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.602834 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.887004 LOSS: 0.607230 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.444500 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.864947 LOSS: 1.151134 
Communication Round: 68 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.372228 

Communication Round:69 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.420927 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.425929 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 1.106162 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.507205 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.601661 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.882592 LOSS: 0.731119 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.761507 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.443254 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.559761 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898202 LOSS: 0.459334 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.680340 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.617992 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.403405 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.403417 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 0.686463 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.904309 LOSS: 0.419215 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.910078 LOSS: 0.416027 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.362139 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.816423 LOSS: 1.026561 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.808951 
Communication Round: 69 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.349581 

Communication Round:70 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.497403 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.650365 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 0.496565 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.355865 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.625714 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.737121 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.568377 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897523 LOSS: 0.546065 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.522470 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.499979 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.667581 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.458191 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.451825 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.835293 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891415 LOSS: 0.485530 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.314938 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.912793 LOSS: 0.581013 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.893112 LOSS: 0.633356 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.589001 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.612643 
Communication Round: 70 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.384814 

Communication Round:71 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.916865 LOSS: 0.346845 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.533004 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.433015 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.422938 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.888700 LOSS: 0.585882 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.510532 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.886664 LOSS: 0.593246 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896166 LOSS: 0.684987 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.389827 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 0.581239 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.379555 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.633007 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.686652 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.700025 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.768562 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.378658 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.923068 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.460183 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.571741 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911435 LOSS: 0.436688 
Communication Round: 71 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.349266 

Communication Round:72 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909060 LOSS: 0.484561 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.498471 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.418239 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.425757 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.460204 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.901304 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.475917 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912114 LOSS: 0.463363 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.662488 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.660021 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.531166 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.472480 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.390158 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.536129 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.369042 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.410328 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.720486 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.371350 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.500724 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.869359 LOSS: 1.337825 
Communication Round: 72 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.362915 

Communication Round:73 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.913132 LOSS: 0.370668 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876824 LOSS: 0.790856 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 0.719355 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.868001 LOSS: 0.721670 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.918667 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.731822 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 0.846875 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.827621 LOSS: 1.573199 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.493629 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.541647 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 1.000965 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.629031 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.414837 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.800475 LOSS: 1.571943 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.879199 LOSS: 0.562501 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.433245 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.584235 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.340365 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.497038 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.833729 LOSS: 1.372488 
Communication Round: 73 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.362755 

Communication Round:74 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 0.957219 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.327738 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.876485 LOSS: 1.128880 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.592428 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.461604 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.564139 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.643168 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910757 LOSS: 0.554414 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.661365 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 0.724817 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.623167 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.572749 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.881914 LOSS: 0.717700 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.493974 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.625093 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.433732 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.611966 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.896505 LOSS: 0.457982 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.642648 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900577 LOSS: 0.428566 
Communication Round: 74 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.343377 

Communication Round:75 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.734413 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.495528 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.855446 LOSS: 1.016892 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.441092 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.634912 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.859518 LOSS: 1.281675 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 0.590296 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910417 LOSS: 0.602206 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.612863 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.712658 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.511584 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.588844 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.463488 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.421692 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.480216 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.437716 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.890736 LOSS: 0.550122 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.496325 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 1.399544 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.610450 
Communication Round: 75 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.382178 

Communication Round:76 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.866305 LOSS: 0.983893 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.590745 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.729499 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.475665 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.520689 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 0.677443 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.477387 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.840176 LOSS: 1.136168 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.869297 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 0.511153 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.845945 LOSS: 0.871898 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.612728 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.540644 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.743134 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.467846 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.905327 LOSS: 0.349120 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869359 LOSS: 0.622962 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.418852 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.630760 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.618390 
Communication Round: 76 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.356281 

Communication Round:77 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.559053 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.445136 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894469 LOSS: 0.685036 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.347244 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.513394 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.593969 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909739 LOSS: 0.599896 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.971181 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.560061 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 1.109328 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.646983 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.747492 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.432034 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.560700 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.552540 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.332836 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.636743 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.393578 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866305 LOSS: 0.860029 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.887343 LOSS: 0.514254 
Communication Round: 77 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.356132 

Communication Round:78 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.892433 LOSS: 1.094591 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.473410 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.881575 LOSS: 0.796214 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.932134 LOSS: 0.339486 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.404959 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.486807 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.766542 LOSS: 1.488045 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.876739 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.578833 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.916865 LOSS: 0.490692 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.868341 LOSS: 0.632678 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.594901 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926705 LOSS: 0.447466 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.569323 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.386014 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.445830 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.631646 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.880217 LOSS: 0.617258 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.479360 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.453207 
Communication Round: 78 GLOBAL MODEL ACCURACY: 0.924330 LOSS: 0.345588 

Communication Round:79 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.621864 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.874432 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.886951 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.622134 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.484485 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.848320 LOSS: 1.045281 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875806 LOSS: 0.818924 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.616131 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.408702 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875127 LOSS: 0.963520 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.918561 LOSS: 0.486726 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.687825 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.483204 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.620623 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.865626 LOSS: 0.857020 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.403132 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.500077 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.890736 LOSS: 0.567708 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.714725 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.894469 LOSS: 0.674183 
Communication Round: 79 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.428119 

Communication Round:80 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.764813 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.541238 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.863251 LOSS: 1.064949 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.529360 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.525021 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.857822 LOSS: 0.797559 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.536860 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903631 LOSS: 0.446677 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.544537 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.797082 LOSS: 1.320684 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.473344 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 1.295863 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896166 LOSS: 0.694839 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.923990 LOSS: 0.333297 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.518173 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.423748 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 0.562696 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.880896 LOSS: 0.828368 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.467176 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.674554 
Communication Round: 80 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.366450 

Communication Round:81 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.542154 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.448633 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898541 LOSS: 0.500764 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.585926 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.480876 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.900405 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.641944 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902613 LOSS: 0.788571 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.763155 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.861893 LOSS: 0.693278 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.460038 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.570361 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.931456 LOSS: 0.445499 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.520687 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.866305 LOSS: 0.797651 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.355592 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870716 LOSS: 0.634697 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.344940 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.674890 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 1.199369 
Communication Round: 81 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.384237 

Communication Round:82 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.866577 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.876824 LOSS: 0.750941 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.866983 LOSS: 1.087324 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.399666 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.514171 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868001 LOSS: 1.012393 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903970 LOSS: 0.603577 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.884310 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.367380 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884968 LOSS: 0.882713 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.449221 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.453788 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.511117 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.631117 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.747361 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895487 LOSS: 0.539033 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.716213 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.882932 LOSS: 0.607998 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.610275 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 0.686066 
Communication Round: 82 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.380595 

Communication Round:83 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.628222 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882932 LOSS: 0.794391 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.638307 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.626037 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.867662 LOSS: 1.005671 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.680446 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.740312 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.861972 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.483827 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.856435 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.861893 LOSS: 1.024353 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.713209 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.561456 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.898541 LOSS: 0.614292 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.424010 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.370380 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.577484 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.587961 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.453858 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.704681 
Communication Round: 83 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.419770 

Communication Round:84 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.959038 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.489635 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.572087 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907703 LOSS: 0.485536 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.520042 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.774197 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.688881 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.884289 LOSS: 0.666068 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 1.122964 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 0.910851 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.571031 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.602538 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.518972 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.801294 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 0.668598 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.894130 LOSS: 0.539158 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.905667 LOSS: 0.551183 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.877163 LOSS: 0.801203 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.535290 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.870377 LOSS: 0.898785 
Communication Round: 84 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.407940 

Communication Round:85 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.757679 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.549378 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.915507 LOSS: 0.578021 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.489335 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.879539 LOSS: 0.819220 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 1.113438 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.996083 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.921955 LOSS: 0.591727 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.461214 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.886325 LOSS: 0.702476 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.433150 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.406873 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.648345 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 1.024572 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.476122 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.530515 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.470265 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.418316 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.617126 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.397753 
Communication Round: 85 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.420036 

Communication Round:86 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.860536 LOSS: 0.894570 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.653104 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906006 LOSS: 0.444574 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.371364 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.886664 LOSS: 0.647363 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.871055 LOSS: 1.003118 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 1.086228 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.996371 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.846802 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 0.899992 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.835426 LOSS: 1.110608 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.877503 LOSS: 0.863762 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.490316 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.498355 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.470442 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 0.584298 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.822605 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.418306 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.583085 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 0.867618 
Communication Round: 86 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.415734 

Communication Round:87 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.863590 LOSS: 1.196780 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.576463 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.616137 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.615184 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.760150 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 0.948328 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.532360 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.876824 LOSS: 1.167095 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.430812 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.841873 LOSS: 0.879067 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.590143 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 0.945044 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.711349 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.677656 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.523755 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.870377 LOSS: 0.692793 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.845266 LOSS: 1.461176 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.829657 LOSS: 0.983410 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.866644 LOSS: 0.692948 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907363 LOSS: 0.721811 
Communication Round: 87 GLOBAL MODEL ACCURACY: 0.915507 LOSS: 0.439042 

Communication Round:88 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 1.033504 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.416624 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.961540 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.526733 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.644985 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 1.001966 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.806922 LOSS: 1.449652 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.917025 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.879396 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 0.777424 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.600024 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.729876 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.362371 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.589553 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.445220 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.350950 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 0.705710 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.332590 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896844 LOSS: 0.511699 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.472775 
Communication Round: 88 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.393078 

Communication Round:89 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.696036 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.856804 LOSS: 0.893441 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.711701 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.341825 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 0.755576 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880557 LOSS: 0.968351 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.548258 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 1.038990 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.431790 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.869019 LOSS: 0.902898 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.923651 LOSS: 0.456803 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.847302 LOSS: 1.124577 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.595001 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.578696 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.562372 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.557832 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.894130 LOSS: 0.508889 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.924330 LOSS: 0.384737 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.528238 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.917204 LOSS: 0.395207 
Communication Round: 89 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.420035 

Communication Round:90 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896505 LOSS: 0.645386 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.539531 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.855786 LOSS: 1.338926 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.645360 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869698 LOSS: 1.091368 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.707195 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.704175 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893451 LOSS: 0.517203 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.401608 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.529755 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888022 LOSS: 0.954213 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.440364 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.930438 LOSS: 0.536794 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.394130 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.445999 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.498959 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.660031 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.510801 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.595392 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 0.982646 
Communication Round: 90 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.395545 

Communication Round:91 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 0.895213 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.621590 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.864269 LOSS: 1.015563 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.471292 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887682 LOSS: 0.734002 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.628813 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.758779 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.417375 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.331011 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903291 LOSS: 0.624369 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.362789 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.679085 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.417377 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.488544 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.769001 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.852053 LOSS: 1.400327 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.911989 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.418825 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.869359 LOSS: 0.939011 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.872073 LOSS: 1.368574 
Communication Round: 91 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.405444 

Communication Round:92 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.635943 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.512511 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.556115 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.895487 LOSS: 0.551415 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.746970 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.567526 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.611079 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.868341 LOSS: 1.180031 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.437117 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.625486 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.627249 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.571168 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.511015 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.915847 LOSS: 0.442091 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.471543 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.439634 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.528456 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.400758 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.513540 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.541059 
Communication Round: 92 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.371464 

Communication Round:93 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.916865 LOSS: 0.658471 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.467802 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 0.774233 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.555290 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.433504 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.814576 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.918743 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.798194 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.428293 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889379 LOSS: 0.845701 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.390399 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.573637 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.802127 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.484455 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.576942 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.362965 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 1.322402 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.352034 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.697171 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.880217 LOSS: 1.121747 
Communication Round: 93 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.409951 

Communication Round:94 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.910417 LOSS: 0.819799 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.721314 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.915847 LOSS: 0.621467 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.417347 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.660677 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.875467 LOSS: 1.129718 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.859857 LOSS: 1.109201 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878521 LOSS: 1.035608 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.571016 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.431999 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.554973 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.902634 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.888700 LOSS: 0.694542 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.845266 LOSS: 1.411502 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.445511 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.356199 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.620315 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.405825 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.607163 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.828300 LOSS: 1.139865 
Communication Round: 94 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.402174 

Communication Round:95 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.911775 LOSS: 0.371890 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.710796 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.910757 LOSS: 0.610162 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.453690 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.483013 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.914682 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.919240 LOSS: 0.371658 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.849239 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.660464 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.975379 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.639485 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.848320 LOSS: 1.052667 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.443774 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.724694 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.776232 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.429717 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.867323 LOSS: 1.035469 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.588192 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.452214 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.836444 LOSS: 1.100949 
Communication Round: 95 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.416209 

Communication Round:96 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.875806 LOSS: 1.328856 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.554008 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.911435 LOSS: 0.715561 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.558550 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.558350 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.845692 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.834657 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.870716 LOSS: 1.317269 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.447602 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.650548 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.622171 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.720829 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.513242 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.635440 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.450828 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.430306 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.546893 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.904649 LOSS: 0.494663 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.511265 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.621937 
Communication Round: 96 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.415308 

Communication Round:97 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.860197 LOSS: 1.130068 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.881235 LOSS: 0.866949 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.854428 LOSS: 1.549030 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.481201 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.672605 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.527063 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.827492 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.872413 LOSS: 1.145627 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.861554 LOSS: 0.826042 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 1.040617 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.492656 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.841194 LOSS: 1.103319 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.412594 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.895680 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882253 LOSS: 0.719224 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.493664 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.624345 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.464331 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.446721 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.544709 
Communication Round: 97 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.447879 

Communication Round:98 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914829 LOSS: 0.543850 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.472215 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.884414 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.450755 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.845276 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.600319 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.661399 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.712694 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.763331 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.858363 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.723460 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.875922 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.487499 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.859518 LOSS: 0.955488 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.671019 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.458093 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.913132 LOSS: 0.578574 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.526551 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.719432 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.786816 
Communication Round: 98 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.436563 

Communication Round:99 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.901934 LOSS: 0.716947 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.465366 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.850356 LOSS: 1.190830 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.877842 LOSS: 1.000922 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.926026 LOSS: 0.439180 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.815573 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.622878 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.497610 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894130 LOSS: 0.850484 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.910621 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.684936 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.604887 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.619283 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.603801 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.499169 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.320522 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.636960 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.864608 LOSS: 0.726749 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.495496 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 0.664780 
Communication Round: 99 GLOBAL MODEL ACCURACY: 0.932474 LOSS: 0.394487 

Communication Round:100 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 0.768479 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.506203 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.766792 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.472360 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.634497 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.618535 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.879878 LOSS: 0.901179 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.722236 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.530437 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.673471 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.662594 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.464123 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.514156 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.830360 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.455323 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.887682 LOSS: 0.622417 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.906685 LOSS: 0.588515 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.892433 LOSS: 0.454313 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.505497 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.732089 
Communication Round: 100 GLOBAL MODEL ACCURACY: 0.917204 LOSS: 0.431464 

Communication Round:101 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.876145 LOSS: 1.260941 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.535474 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 1.514602 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.425223 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.489017 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.673215 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.596200 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.892094 LOSS: 0.822682 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.684391 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.873431 LOSS: 0.920995 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890736 LOSS: 0.579865 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.462232 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.629513 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.491033 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.651361 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.549535 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.395476 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.449780 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.497964 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915507 LOSS: 0.660442 
Communication Round: 101 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.415280 

Communication Round:102 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.896505 LOSS: 0.920679 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.601431 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.919919 LOSS: 0.473962 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.896505 LOSS: 0.630865 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.882253 LOSS: 0.698470 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.627126 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.463571 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896166 LOSS: 0.783526 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.885010 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.756062 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 0.787958 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869019 LOSS: 0.809482 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.543101 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.554106 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.881235 LOSS: 0.970437 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.373224 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 0.568858 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.475915 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880896 LOSS: 0.841932 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.894130 LOSS: 0.930336 
Communication Round: 102 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.428479 

Communication Round:103 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.772031 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.891167 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.688239 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.412741 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.456392 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.597495 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.548821 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904988 LOSS: 0.534372 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.786262 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879878 LOSS: 0.656295 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.610533 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.517293 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.705613 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.415094 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.567688 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.435200 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884289 LOSS: 0.611840 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.388007 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.608294 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.878249 
Communication Round: 103 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.385521 

Communication Round:104 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 1.036802 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.656162 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.608622 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.930438 LOSS: 0.415833 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.895487 LOSS: 0.638516 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.585503 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.881575 LOSS: 0.794383 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.916865 LOSS: 0.530052 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.661938 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.705756 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.517003 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.832589 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.466958 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918561 LOSS: 0.521540 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.870377 LOSS: 0.789583 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.889379 LOSS: 0.669102 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.909399 LOSS: 0.566474 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.407838 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.409490 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.851714 LOSS: 1.698767 
Communication Round: 104 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.434956 

Communication Round:105 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.941675 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.629858 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.863251 LOSS: 1.334831 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.499141 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.592321 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.848534 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.542747 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.545197 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.604820 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893790 LOSS: 0.693050 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.514820 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 0.813464 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.452901 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.851035 LOSS: 1.237302 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 0.644305 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.425421 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.015083 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.882932 LOSS: 0.683784 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.623117 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 0.943995 
Communication Round: 105 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.411442 

Communication Round:106 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.977302 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.610665 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 1.125661 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.591251 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.540962 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.615203 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.927384 LOSS: 0.373235 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.607734 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.583772 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.799812 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.880846 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.562681 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.929080 LOSS: 0.524541 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.899256 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.691393 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.556580 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.886047 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.436700 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.883610 LOSS: 1.056652 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.891415 LOSS: 0.544097 
Communication Round: 106 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.446052 

Communication Round:107 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.765867 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 0.691440 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885646 LOSS: 1.442321 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.483031 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.669016 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.880896 LOSS: 0.837523 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.860536 LOSS: 1.252632 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.877842 LOSS: 0.797521 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.656352 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.538789 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.843570 LOSS: 1.263642 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.892826 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.441153 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.458334 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.318762 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.657193 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.914150 LOSS: 0.622604 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.888022 LOSS: 0.640328 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.372386 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906345 LOSS: 0.428568 
Communication Round: 107 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.415761 

Communication Round:108 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.916186 LOSS: 0.645518 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.712449 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906006 LOSS: 0.597906 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.875127 LOSS: 1.046618 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.789233 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.758616 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.660517 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 0.892377 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.612724 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.872073 LOSS: 1.254024 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.820167 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.930821 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.478779 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.920258 LOSS: 0.473452 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.462986 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.466253 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.638890 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.427705 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901934 LOSS: 0.643144 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889379 LOSS: 0.709982 
Communication Round: 108 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.464547 

Communication Round:109 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 1.373882 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 1.006983 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 0.637690 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.470539 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.514594 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.691750 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.933306 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.833304 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.424278 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.383134 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.874109 LOSS: 1.205223 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.857143 LOSS: 1.293113 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.564605 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 0.916343 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.485422 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.879539 LOSS: 0.852314 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.823889 LOSS: 1.492305 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.456911 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.887004 LOSS: 0.718948 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885646 LOSS: 0.836774 
Communication Round: 109 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.479852 

Communication Round:110 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.620366 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.871395 LOSS: 1.109215 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 1.146443 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.431088 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883950 LOSS: 0.789288 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.577425 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.670758 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.913132 LOSS: 0.517320 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.758373 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.919919 LOSS: 0.443984 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.859179 LOSS: 0.890093 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.570298 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.454346 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.929326 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.823958 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.427361 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.829246 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.580484 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.451287 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.876824 LOSS: 0.969688 
Communication Round: 110 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.450695 

Communication Round:111 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.567509 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.701726 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 0.883669 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.611817 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.834408 LOSS: 1.627660 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885307 LOSS: 0.966510 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.762824 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.931182 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.650306 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.842212 LOSS: 1.309403 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894130 LOSS: 0.685196 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.865626 LOSS: 1.121818 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.640930 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.423146 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.835087 LOSS: 1.397157 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.521502 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.919240 LOSS: 0.625544 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.413027 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.860197 LOSS: 0.901882 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.720786 
Communication Round: 111 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.453727 

Communication Round:112 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 1.090329 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.421925 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.910417 LOSS: 0.802305 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.662070 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.858161 LOSS: 0.911040 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.793113 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.783104 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.591347 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.575513 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.806922 LOSS: 1.639570 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.862233 LOSS: 1.250732 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.587582 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923312 LOSS: 0.586937 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.596903 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.602824 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.889718 LOSS: 0.802566 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.789514 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.367792 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888022 LOSS: 0.641550 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.842212 LOSS: 1.569731 
Communication Round: 112 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.448667 

Communication Round:113 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.767638 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.706684 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906345 LOSS: 0.530816 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.606747 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.882932 LOSS: 0.865064 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.236292 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.601921 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.606592 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.605930 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.852732 LOSS: 1.051110 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 0.668449 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.504972 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.497780 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.630450 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.662196 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.887004 LOSS: 0.606980 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869359 LOSS: 1.097418 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.425404 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.923651 LOSS: 0.404503 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.870037 LOSS: 0.794623 
Communication Round: 113 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.399952 

Communication Round:114 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 0.874660 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.938642 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.901934 LOSS: 1.140598 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.519712 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893790 LOSS: 0.724219 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.617143 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.864933 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.896844 LOSS: 0.680018 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.576267 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877503 LOSS: 1.251556 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.673929 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.723667 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.490702 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.925348 LOSS: 0.650877 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.762295 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.543040 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.804887 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.399888 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.569733 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885307 LOSS: 1.126494 
Communication Round: 114 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.472327 

Communication Round:115 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.890736 LOSS: 1.019672 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.656062 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 0.985133 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.464148 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.577041 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.693724 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.889718 LOSS: 0.831333 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.888361 LOSS: 0.718004 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.370418 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888022 LOSS: 1.031377 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.641120 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.926026 LOSS: 0.629457 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897862 LOSS: 0.610937 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.929759 LOSS: 0.445190 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.870182 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.512681 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 0.980294 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.473516 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.637874 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.819148 
Communication Round: 115 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.459854 

Communication Round:116 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891754 LOSS: 0.995319 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.627573 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.835087 LOSS: 1.528418 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.541237 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.707029 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.859475 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.728350 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.869359 LOSS: 1.079479 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.736693 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.658385 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.844248 LOSS: 1.250821 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.902613 LOSS: 0.619856 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.474650 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.600129 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.480060 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.567496 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.861554 LOSS: 1.382138 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.615714 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.770836 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.656493 
Communication Round: 116 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.512461 

Communication Round:117 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.886325 LOSS: 0.759920 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.389345 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.881914 LOSS: 1.119232 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.569755 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.881914 LOSS: 0.779985 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.577866 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.731710 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879539 LOSS: 1.363120 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.744075 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.868001 LOSS: 1.039300 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.609206 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.894808 LOSS: 0.942408 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.839837 LOSS: 0.831163 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 1.168568 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.458866 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.523420 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.659616 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.594320 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.642040 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.751801 
Communication Round: 117 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.500122 

Communication Round:118 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.823812 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.652238 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893451 LOSS: 0.806157 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.370231 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872752 LOSS: 0.946575 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 1.110597 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.955638 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.609685 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.590618 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900577 LOSS: 0.592441 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.557513 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.587377 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.413694 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.713757 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.783623 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.494070 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 0.705571 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.889379 LOSS: 0.845419 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.863576 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 0.690998 
Communication Round: 118 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.474043 

Communication Round:119 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.882932 LOSS: 0.750587 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.767667 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.856804 LOSS: 1.590968 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.521960 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.848999 LOSS: 1.205020 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.812586 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.694074 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.853071 LOSS: 1.349642 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.814968 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 0.879887 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.759068 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 0.781056 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.617597 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.876824 LOSS: 0.734758 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 0.984057 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.527787 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903631 LOSS: 0.864471 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.342612 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.586487 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.914489 LOSS: 0.638004 
Communication Round: 119 GLOBAL MODEL ACCURACY: 0.923651 LOSS: 0.444396 

Communication Round:120 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.471897 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.728873 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.704747 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.611908 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.867225 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.648885 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.885646 LOSS: 0.934022 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.873770 LOSS: 1.021108 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.534543 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890058 LOSS: 0.781211 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.907703 LOSS: 0.742139 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.075192 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.602065 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.795949 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.488950 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.403240 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.911096 LOSS: 0.379950 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.431728 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.926026 LOSS: 0.452162 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.858500 LOSS: 1.005389 
Communication Round: 120 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.426235 

Communication Round:121 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.867323 LOSS: 1.269623 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.440546 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 0.599564 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.370695 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.554550 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.872034 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.505089 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.923312 LOSS: 0.498624 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.653008 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 0.956424 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.816978 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.653275 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.391980 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.480425 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.359647 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.560196 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.707521 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.476634 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.915507 LOSS: 0.638626 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895487 LOSS: 0.700473 
Communication Round: 121 GLOBAL MODEL ACCURACY: 0.924330 LOSS: 0.418298 

Communication Round:122 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885307 LOSS: 0.781624 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.882592 LOSS: 0.714479 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.732979 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.392020 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874109 LOSS: 1.055312 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.828315 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.854428 LOSS: 1.027280 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.889036 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.495637 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.891525 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.859857 LOSS: 0.900335 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.666837 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.441470 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.732414 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.925687 LOSS: 0.359208 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.886664 LOSS: 0.742324 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.585266 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.464834 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.774910 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.884248 
Communication Round: 122 GLOBAL MODEL ACCURACY: 0.925687 LOSS: 0.418173 

Communication Round:123 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.826264 LOSS: 1.279739 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.630016 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.842891 LOSS: 1.048976 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.450269 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.633181 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 0.993648 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.908786 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.511224 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.582731 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 0.742725 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.875127 LOSS: 0.766862 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 0.900599 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.513894 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.412365 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.637303 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.413672 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.897862 LOSS: 0.992529 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.525103 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.721628 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 0.708548 
Communication Round: 123 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.450770 

Communication Round:124 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888022 LOSS: 0.790980 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.878521 LOSS: 0.749561 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.840855 LOSS: 1.050106 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.612159 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.873091 LOSS: 0.820333 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.809132 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.569305 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.682867 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.803490 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.630218 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.674647 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.748231 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.468496 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.516960 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.866305 LOSS: 0.878865 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.338444 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874109 LOSS: 1.333765 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.437097 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.558072 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.881575 LOSS: 1.095253 
Communication Round: 124 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.476507 

Communication Round:125 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.885986 LOSS: 0.790081 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 0.710146 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 0.802648 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.551920 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.865965 LOSS: 0.968380 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.526744 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 1.050499 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.712208 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918222 LOSS: 0.560886 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.737605 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.619580 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.644198 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.560619 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.896844 LOSS: 0.652798 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.740599 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.611646 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.920258 LOSS: 0.460315 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.353172 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.624542 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.891754 LOSS: 0.777180 
Communication Round: 125 GLOBAL MODEL ACCURACY: 0.917204 LOSS: 0.480286 

Communication Round:126 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907363 LOSS: 0.595855 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.664218 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906006 LOSS: 0.850967 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892772 LOSS: 0.691003 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.576786 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.582308 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.509538 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918561 LOSS: 0.844980 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.894469 LOSS: 0.515349 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 1.150795 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.902279 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.477622 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.616378 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.620410 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.851714 LOSS: 1.194897 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.863251 LOSS: 1.396785 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.739112 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.872752 LOSS: 0.916051 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.679360 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.455811 
Communication Round: 126 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.467058 

Communication Round:127 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 1.141207 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.921276 LOSS: 0.631019 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.869698 LOSS: 1.165422 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.537347 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.682757 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.820291 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 0.922103 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.926705 LOSS: 0.439307 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.602777 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890397 LOSS: 1.099794 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.601596 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.651582 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.514804 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.832485 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.551501 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.533340 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.845693 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.465368 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.583135 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.880557 LOSS: 1.004774 
Communication Round: 127 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.505750 

Communication Round:128 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 0.557273 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.689891 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.770278 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.549112 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.519737 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.938232 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.755789 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903631 LOSS: 0.745871 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.535917 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.920597 LOSS: 0.575658 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.630244 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 0.850728 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.628691 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.529380 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.504204 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.881235 LOSS: 1.029405 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.843570 LOSS: 1.890513 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.558767 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.592418 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 0.837836 
Communication Round: 128 GLOBAL MODEL ACCURACY: 0.924330 LOSS: 0.472728 

Communication Round:129 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 0.725452 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.911435 LOSS: 0.746698 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 0.859263 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.718658 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.619994 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.631331 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.563069 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.891076 LOSS: 0.851969 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.672195 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.910757 LOSS: 0.461797 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.886325 LOSS: 0.658650 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.921615 LOSS: 0.347226 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.584707 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.898202 LOSS: 0.888692 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.711549 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923312 LOSS: 0.520983 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.859518 LOSS: 1.131607 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.678007 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.556279 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.738723 
Communication Round: 129 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.436642 

Communication Round:130 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.917883 LOSS: 0.615163 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.830494 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.857822 LOSS: 1.326061 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.804075 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.925008 LOSS: 0.454233 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 1.178969 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.680403 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910417 LOSS: 0.749385 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.538476 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.561704 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.911435 LOSS: 0.845993 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.856464 LOSS: 1.227728 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.682665 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.918808 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.574795 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.502429 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888700 LOSS: 1.379667 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.564093 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.565351 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908042 LOSS: 0.676375 
Communication Round: 130 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.535223 

Communication Round:131 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.616174 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.513206 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.990626 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.642815 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.652042 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.566880 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.944347 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 0.660663 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.682170 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.556477 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.825998 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.716793 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.659736 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.754045 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.491137 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.516239 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 1.038298 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922633 LOSS: 0.429094 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.581094 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.571303 
Communication Round: 131 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.518478 

Communication Round:132 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 1.124849 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918901 LOSS: 0.685003 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891076 LOSS: 1.024983 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.927384 LOSS: 0.476453 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.510315 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.594090 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.711649 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 1.118668 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.760519 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906345 LOSS: 0.709438 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.715451 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.877163 LOSS: 1.022347 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.424056 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.868680 LOSS: 1.090170 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.931425 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.497549 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 1.334651 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.926026 LOSS: 0.472405 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.888361 LOSS: 0.838725 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.628778 
Communication Round: 132 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.485836 

Communication Round:133 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.920937 LOSS: 0.636889 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906006 LOSS: 0.705186 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.872073 LOSS: 1.435091 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.855786 LOSS: 1.121806 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.879539 LOSS: 0.899768 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.750720 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.753647 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.870037 LOSS: 0.986528 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.924669 LOSS: 0.473477 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.782396 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922294 LOSS: 0.534356 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.809610 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.514606 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.690274 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.853750 LOSS: 1.336969 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.527686 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.637744 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.471130 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.572898 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.460208 
Communication Round: 133 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.483974 

Communication Round:134 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.882592 LOSS: 0.828934 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.676354 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.909060 LOSS: 0.511640 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.622125 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.872752 LOSS: 0.577347 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.863929 LOSS: 1.166327 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.693694 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.777886 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.919919 LOSS: 0.458292 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 0.883702 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.707589 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890736 LOSS: 0.678688 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.933492 LOSS: 0.490433 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 1.156416 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.665608 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.508605 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.707811 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.472558 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.635091 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.866305 LOSS: 1.567632 
Communication Round: 134 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.455597 

Communication Round:135 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.820495 LOSS: 1.882944 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.363888 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 1.338576 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.599004 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.778529 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.760002 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.800625 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.592389 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.929759 LOSS: 0.450279 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.602003 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.599872 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.778160 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.907703 LOSS: 0.656521 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 1.111903 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.765505 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.582755 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.891754 LOSS: 1.004940 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.932813 LOSS: 0.476594 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.847302 LOSS: 1.351081 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.908721 LOSS: 0.698407 
Communication Round: 135 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.506179 

Communication Round:136 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.846963 LOSS: 1.034712 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.575669 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.864608 LOSS: 1.115480 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.784946 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.767357 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 1.026667 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.925035 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902273 LOSS: 1.217105 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.672598 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.726363 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 1.087800 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890058 LOSS: 1.004906 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.815860 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.824829 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.700948 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.585459 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.791321 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.509583 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.583363 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.849678 LOSS: 2.057461 
Communication Round: 136 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.536847 

Communication Round:137 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.526179 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.767913 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.828979 LOSS: 2.376392 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.666924 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.871055 LOSS: 1.213332 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.934881 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.550683 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.902613 LOSS: 0.873029 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.698266 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.789941 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.739848 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.618910 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.897523 LOSS: 0.849093 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.870716 LOSS: 0.874563 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919919 LOSS: 0.512804 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.680578 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.903291 LOSS: 0.703168 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.901255 LOSS: 0.642580 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.563475 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.851714 LOSS: 1.609938 
Communication Round: 137 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.485103 

Communication Round:138 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.869698 LOSS: 1.510082 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.744532 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.911435 LOSS: 0.949812 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.541433 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.550355 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.868001 LOSS: 1.182825 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.659869 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.909060 LOSS: 0.620007 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.900577 LOSS: 0.712281 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.920597 LOSS: 0.544156 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.864297 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.725186 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.545282 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.572487 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.672586 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.582510 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.881235 LOSS: 0.970503 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.572095 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.546662 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.769462 
Communication Round: 138 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.492016 

Communication Round:139 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.888022 LOSS: 1.103827 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.728731 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.915847 LOSS: 0.798278 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.501012 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.638213 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.613418 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 1.050582 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.768958 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.763109 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.926366 LOSS: 0.409183 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872752 LOSS: 0.842727 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 1.115209 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925687 LOSS: 0.571330 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.392327 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.757767 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.575512 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 1.218907 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906006 LOSS: 0.438588 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.665922 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.868341 LOSS: 0.996290 
Communication Round: 139 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.477540 

Communication Round:140 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914489 LOSS: 0.798359 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.906345 LOSS: 0.619717 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.799997 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.537359 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.621820 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.871734 LOSS: 0.930070 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922973 LOSS: 0.558542 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.885646 LOSS: 0.893361 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.757496 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.581297 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.804941 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.912330 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902952 LOSS: 0.614225 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.895826 LOSS: 0.814095 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.638923 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.701118 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.583900 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.389889 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.584307 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 0.951299 
Communication Round: 140 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.500747 

Communication Round:141 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.107651 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.721382 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 1.569033 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.929759 LOSS: 0.541600 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.564552 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.450560 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.883160 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 0.902437 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901595 LOSS: 0.461630 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 0.871492 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.609641 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.935412 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.517504 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 0.559903 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 1.319186 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.622731 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.629373 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.479304 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.874103 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.876338 
Communication Round: 141 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.506177 

Communication Round:142 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.862911 LOSS: 0.985224 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.768824 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.922973 LOSS: 0.523137 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909739 LOSS: 0.617314 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.709194 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.870037 LOSS: 1.084645 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 1.223955 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912453 LOSS: 0.605251 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.898541 LOSS: 0.559693 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.869698 LOSS: 1.286169 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.829788 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.697260 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.445826 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.924330 LOSS: 0.466889 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.825473 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.585277 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.480019 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.554020 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.923651 LOSS: 0.476429 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 1.123700 
Communication Round: 142 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.519711 

Communication Round:143 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.749610 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.750110 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.768166 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.524570 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.535647 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 1.263654 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.504410 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.921276 LOSS: 1.009820 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.522193 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.795345 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.934446 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.864947 LOSS: 1.377471 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.631944 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.892610 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.909516 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.540731 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.830675 LOSS: 2.178107 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.623649 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.687223 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.689885 
Communication Round: 143 GLOBAL MODEL ACCURACY: 0.923651 LOSS: 0.539975 

Communication Round:144 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.871734 LOSS: 1.460515 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.730948 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887682 LOSS: 0.627705 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.941937 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.891754 LOSS: 0.690994 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.688241 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.901934 LOSS: 0.710510 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.842720 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.482136 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.594077 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.628858 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876145 LOSS: 1.036327 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.591688 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911435 LOSS: 0.703415 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920597 LOSS: 0.698583 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915847 LOSS: 0.586106 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.914829 LOSS: 0.643835 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.923312 LOSS: 0.516921 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.882592 LOSS: 0.981914 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915847 LOSS: 0.606290 
Communication Round: 144 GLOBAL MODEL ACCURACY: 0.926705 LOSS: 0.505120 

Communication Round:145 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.898880 LOSS: 0.730045 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.907982 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908042 LOSS: 0.917203 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.929080 LOSS: 0.465311 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.889379 LOSS: 0.924954 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.860875 LOSS: 1.401085 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.512196 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.890736 LOSS: 0.846615 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.553371 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.857482 LOSS: 1.371506 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.808619 LOSS: 1.675568 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.487454 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.931456 LOSS: 0.418854 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.695497 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.901655 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.776321 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.844535 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.899559 LOSS: 0.717742 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.755265 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.904309 LOSS: 0.446148 
Communication Round: 145 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.489175 

Communication Round:146 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.882253 LOSS: 1.025425 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.888700 LOSS: 0.852098 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.656475 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.525325 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.824567 LOSS: 1.397299 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.662209 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.919919 LOSS: 0.522798 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.685113 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.930098 LOSS: 0.576764 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.900238 LOSS: 0.592659 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.901595 LOSS: 0.797705 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.531114 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.575287 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.809126 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.882932 LOSS: 0.769685 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.494620 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.858004 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909399 LOSS: 0.731026 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.608205 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.755577 
Communication Round: 146 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.474063 

Communication Round:147 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.803190 LOSS: 2.326082 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.657750 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.916865 LOSS: 0.757945 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.537318 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.876145 LOSS: 0.777063 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.633464 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.745279 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.592773 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.749414 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.862911 LOSS: 1.184083 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.879539 LOSS: 0.676931 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916525 LOSS: 0.678989 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.610421 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.924669 LOSS: 0.509448 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.445197 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.445391 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 1.122286 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.503317 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.728273 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 1.048248 
Communication Round: 147 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.448139 

Communication Round:148 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.804886 LOSS: 1.616786 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.868001 LOSS: 1.346494 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.822374 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911096 LOSS: 0.574834 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.587302 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.920597 LOSS: 0.602451 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.655299 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.873431 LOSS: 1.103407 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.548421 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899220 LOSS: 0.803072 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.871626 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.684194 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.455324 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.647451 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.728110 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.604328 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.831015 LOSS: 1.612684 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.516249 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.584004 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.928062 LOSS: 0.593268 
Communication Round: 148 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.482832 

Communication Round:149 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 0.813408 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.723562 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 1.062204 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.662872 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.851721 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.843645 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.834556 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910417 LOSS: 0.707282 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.559994 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.855107 LOSS: 1.090985 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.881575 LOSS: 0.794247 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.535267 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.710630 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.637930 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.888700 LOSS: 0.702705 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.665617 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.853071 LOSS: 1.454651 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.731513 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.856464 LOSS: 1.317575 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.913471 LOSS: 0.669878 
Communication Round: 149 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.488863 

Communication Round:150 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.892433 LOSS: 1.252986 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.580742 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.899915 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885986 LOSS: 1.326824 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.687268 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.812805 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.554367 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897523 LOSS: 1.196332 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.414928 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.562606 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.862572 LOSS: 1.074744 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.704802 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.659007 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.612728 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.912114 LOSS: 0.578475 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.765592 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892772 LOSS: 0.823044 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910078 LOSS: 0.602208 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914150 LOSS: 0.615407 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.905327 LOSS: 0.772138 
Communication Round: 150 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.472626 

Communication Round:151 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 1.014733 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.618829 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 0.769184 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.478331 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.887343 LOSS: 0.720807 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 0.748907 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.585586 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878181 LOSS: 1.415560 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.493787 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.890058 LOSS: 0.774729 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.840176 LOSS: 1.436470 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.574183 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.461385 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.778024 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.877503 LOSS: 0.600403 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.564255 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889379 LOSS: 0.834706 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.524915 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.652102 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.688028 
Communication Round: 151 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.440926 

Communication Round:152 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.856464 LOSS: 1.257510 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.889040 LOSS: 0.822713 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.840516 LOSS: 1.545150 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.469384 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.582550 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.977750 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.749077 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.907703 LOSS: 0.937128 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.478592 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 0.962204 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 1.003891 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.614934 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.528000 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.454144 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.586191 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.902273 LOSS: 0.722269 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871395 LOSS: 0.903854 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.446246 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.658280 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.519833 
Communication Round: 152 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.480965 

Communication Round:153 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.849338 LOSS: 2.106346 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.465524 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 1.006697 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.487128 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.743160 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879199 LOSS: 1.210369 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.561113 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879878 LOSS: 1.104566 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.418336 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.915168 LOSS: 0.616857 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.710070 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.905918 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.557782 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918901 LOSS: 0.712687 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.649006 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.438050 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.874449 LOSS: 1.059096 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.916525 LOSS: 0.532022 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.658204 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.896505 LOSS: 0.688642 
Communication Round: 153 GLOBAL MODEL ACCURACY: 0.926026 LOSS: 0.476143 

Communication Round:154 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.887343 LOSS: 1.096983 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915507 LOSS: 0.721795 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.868412 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.599036 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.785016 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.564553 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.918319 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.900238 LOSS: 0.738649 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.581249 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.916186 LOSS: 0.511628 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.889718 LOSS: 0.881040 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878181 LOSS: 1.345143 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.737073 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.854620 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913471 LOSS: 0.510702 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.922294 LOSS: 0.504146 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.910417 LOSS: 0.597868 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911096 LOSS: 0.494567 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.647916 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.918222 LOSS: 0.748791 
Communication Round: 154 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.520231 

Communication Round:155 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 1.383083 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.706378 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.967859 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.567066 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.925008 LOSS: 0.589670 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903970 LOSS: 0.737037 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.761325 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.770541 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.716275 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888022 LOSS: 0.708167 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.886664 LOSS: 0.731474 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.803037 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.910757 LOSS: 0.599139 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 1.067060 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 1.273705 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.885646 LOSS: 0.926986 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.915847 LOSS: 0.826891 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.683977 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899220 LOSS: 0.752446 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.917204 LOSS: 0.633491 
Communication Round: 155 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.564226 

Communication Round:156 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.912453 LOSS: 0.603073 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918901 LOSS: 0.541799 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893112 LOSS: 0.934294 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.892772 LOSS: 0.692364 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.799393 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 1.090263 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.930777 LOSS: 0.480551 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.880896 LOSS: 0.954098 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.646885 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.898202 LOSS: 0.770356 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.917291 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.619192 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.580010 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.414461 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906685 LOSS: 0.728141 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900238 LOSS: 0.781136 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 0.908066 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.926705 LOSS: 0.480939 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.710939 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 1.125086 
Communication Round: 156 GLOBAL MODEL ACCURACY: 0.932474 LOSS: 0.486616 

Communication Round:157 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.800878 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.611337 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898541 LOSS: 0.983049 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.885646 LOSS: 0.570901 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 0.725285 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922294 LOSS: 0.627536 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.630033 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.898202 LOSS: 0.906211 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.796064 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.876145 LOSS: 1.546809 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917883 LOSS: 0.543810 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 1.019897 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.443159 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.538424 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.367333 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.547664 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.758014 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.508582 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.926705 LOSS: 0.685826 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.875806 LOSS: 0.907501 
Communication Round: 157 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.492386 

Communication Round:158 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.843230 LOSS: 1.724149 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.892433 LOSS: 0.846524 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 1.100482 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.880896 LOSS: 0.733592 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.883271 LOSS: 0.892211 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.845307 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.564983 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 1.089585 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.765489 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.869825 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.835851 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.879647 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.557185 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.852732 LOSS: 1.165263 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.923990 LOSS: 0.467226 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.666177 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 1.053679 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.607395 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.764506 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915168 LOSS: 0.562186 
Communication Round: 158 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.502741 

Communication Round:159 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.895487 LOSS: 0.931096 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.601565 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 1.229677 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.573848 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.780588 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.761380 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.699006 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.869698 LOSS: 1.043390 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.922845 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.903343 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.619838 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 0.559442 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.929759 LOSS: 0.529740 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 1.333339 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.731987 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.663324 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 0.697422 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.636247 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.688137 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883610 LOSS: 0.869653 
Communication Round: 159 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.496528 

Communication Round:160 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.891415 LOSS: 0.911274 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.885986 LOSS: 0.912873 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.800704 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.640924 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.532775 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.734297 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.769745 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.883271 LOSS: 0.875206 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.548328 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913132 LOSS: 0.687226 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.852053 LOSS: 1.362041 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.522417 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.684749 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.923990 LOSS: 0.691283 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.878181 LOSS: 0.838255 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.568176 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.917883 LOSS: 0.683266 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.922294 LOSS: 0.505321 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.507624 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.929080 LOSS: 0.633242 
Communication Round: 160 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.469295 

Communication Round:161 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 0.780252 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.919240 LOSS: 0.667072 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 0.937740 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.536255 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917204 LOSS: 0.560935 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.906006 LOSS: 0.724091 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 1.253762 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.915168 LOSS: 0.506673 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.521413 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 0.701687 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.894234 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.749607 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.493423 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.435824 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917883 LOSS: 0.571002 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898541 LOSS: 0.668791 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.915168 LOSS: 0.564164 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.616325 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.932245 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885307 LOSS: 0.810112 
Communication Round: 161 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.495114 

Communication Round:162 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.857482 LOSS: 0.977308 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.853331 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897523 LOSS: 1.124515 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.541808 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.573837 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 1.020432 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.921615 LOSS: 0.678666 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.775352 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.539960 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.896505 LOSS: 0.735255 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.855446 LOSS: 0.998382 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.626028 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.568727 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.916186 LOSS: 0.357939 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.644079 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.497578 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 1.143455 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.425899 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.924330 LOSS: 0.571679 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.730405 
Communication Round: 162 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.476838 

Communication Round:163 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.894808 LOSS: 1.027513 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 0.827571 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 0.857391 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.497146 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.904309 LOSS: 0.706386 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.923312 LOSS: 0.623298 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.925348 LOSS: 0.774892 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918561 LOSS: 0.645861 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.927723 LOSS: 0.597750 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.907024 LOSS: 0.809943 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900238 LOSS: 0.855735 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 1.204805 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926705 LOSS: 0.566754 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.889040 LOSS: 0.928922 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.594463 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.466125 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.402731 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.449995 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.588623 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.922633 LOSS: 0.506477 
Communication Round: 163 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.508782 

Communication Round:164 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.890397 LOSS: 0.883519 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.530826 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.933663 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.609319 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.869019 LOSS: 0.919711 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.701495 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.747772 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904309 LOSS: 0.825492 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.866644 LOSS: 1.167428 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.629747 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.798144 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.811690 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.907024 LOSS: 0.720170 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.918894 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.626484 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895826 LOSS: 0.740301 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.831354 LOSS: 1.990625 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.898202 LOSS: 0.783350 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.627993 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.846065 
Communication Round: 164 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.510816 

Communication Round:165 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.912793 LOSS: 0.526744 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.940616 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.923312 LOSS: 0.593448 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.635883 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.895826 LOSS: 0.858501 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.520478 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.773283 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.917883 LOSS: 0.663161 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.896220 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.891754 LOSS: 0.820795 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872413 LOSS: 1.153084 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.883271 LOSS: 0.831364 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.543753 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.920258 LOSS: 0.773471 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.597989 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.570313 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.941624 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.924330 LOSS: 0.520563 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.885307 LOSS: 0.750044 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909739 LOSS: 0.688261 
Communication Round: 165 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.494043 

Communication Round:166 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 1.133361 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.659444 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.808178 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.901595 LOSS: 0.826175 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 0.803222 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.878860 LOSS: 1.039541 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.852732 LOSS: 0.951346 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.861554 LOSS: 1.303519 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.729854 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.885986 LOSS: 1.024796 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922294 LOSS: 0.657688 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.624103 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.821853 LOSS: 1.403115 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.665855 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.384422 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.596263 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 0.995339 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.667661 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.820831 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.894130 LOSS: 0.794226 
Communication Round: 166 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.503250 

Communication Round:167 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873770 LOSS: 1.117741 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897184 LOSS: 0.865717 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.878521 LOSS: 1.124506 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908042 LOSS: 0.661311 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.692162 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909399 LOSS: 0.578389 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.627034 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.904827 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.926705 LOSS: 0.484906 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 0.652877 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 0.927613 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.522721 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.613548 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.821513 LOSS: 2.115455 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915847 LOSS: 0.617258 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.533696 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.888742 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.623458 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.615674 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909399 LOSS: 0.867054 
Communication Round: 167 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.518203 

Communication Round:168 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904309 LOSS: 0.676372 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.871734 LOSS: 1.445388 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.836105 LOSS: 1.890602 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.400161 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.441013 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.900577 LOSS: 0.895866 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.875127 LOSS: 1.342265 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.844730 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.595001 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.864539 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.860536 LOSS: 1.258832 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.776446 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.507509 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.782790 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.639082 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.684953 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.879199 LOSS: 1.476676 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.912793 LOSS: 0.477674 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.545488 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.548471 
Communication Round: 168 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.533718 

Communication Round:169 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877163 LOSS: 1.055981 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.729467 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.896166 LOSS: 0.831387 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.876824 LOSS: 0.889253 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.897523 LOSS: 0.673486 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.874788 LOSS: 1.077735 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.910757 LOSS: 0.901457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881235 LOSS: 1.070529 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.874449 LOSS: 1.037992 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.642843 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.856804 LOSS: 1.250532 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.696763 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.788438 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.624627 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.641579 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.637312 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.853410 LOSS: 2.200840 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.600556 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.547350 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 1.061485 
Communication Round: 169 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.515472 

Communication Round:170 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.903291 LOSS: 0.904176 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.900916 LOSS: 0.757637 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.863929 LOSS: 2.274050 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.657699 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.599452 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.749334 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916865 LOSS: 0.602171 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.913811 LOSS: 0.712940 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.924330 LOSS: 0.522712 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.877163 LOSS: 1.091533 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.860197 LOSS: 1.068729 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.876824 LOSS: 0.766807 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926366 LOSS: 0.557658 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 0.864166 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.598045 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.689536 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.894130 LOSS: 0.914162 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.908721 LOSS: 0.619312 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.906685 LOSS: 0.809246 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 0.860815 
Communication Round: 170 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.520799 

Communication Round:171 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.879116 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.612716 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.895148 LOSS: 1.080039 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.599569 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.656819 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.835426 LOSS: 2.444220 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.898880 LOSS: 1.014457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.858840 LOSS: 2.085144 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.895148 LOSS: 0.681033 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.983566 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.971869 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887343 LOSS: 0.866335 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.932813 LOSS: 0.462674 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.628092 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.830639 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.900577 LOSS: 0.886896 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.061340 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.682594 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.636712 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.920937 LOSS: 0.685560 
Communication Round: 171 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.601811 

Communication Round:172 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.904988 LOSS: 0.836002 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.784036 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.896505 LOSS: 0.990285 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.902613 LOSS: 0.824218 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.896505 LOSS: 0.835693 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.893451 LOSS: 0.927478 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909399 LOSS: 0.737511 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.884628 LOSS: 0.870962 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.891076 LOSS: 0.915739 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.598319 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.911775 LOSS: 0.553563 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.547837 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.596447 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.833841 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.519351 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.851916 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.676126 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.736796 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.507595 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.915507 LOSS: 0.596497 
Communication Round: 172 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.477663 

Communication Round:173 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.905327 LOSS: 0.884418 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.585392 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 1.200055 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919919 LOSS: 0.670676 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.567745 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902952 LOSS: 0.584797 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.880217 LOSS: 0.939810 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.913471 LOSS: 0.675422 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.859859 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.924669 LOSS: 0.646011 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.730565 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.744945 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.893790 LOSS: 0.702215 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.881914 LOSS: 0.868687 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.601575 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.492035 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.880557 LOSS: 1.953856 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.927044 LOSS: 0.422576 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.892772 LOSS: 0.801025 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897523 LOSS: 1.111464 
Communication Round: 173 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.503491 

Communication Round:174 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.831107 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.920258 LOSS: 0.739990 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.887004 LOSS: 1.252640 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.588789 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.800842 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.895148 LOSS: 0.910136 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.893451 LOSS: 0.943773 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.906685 LOSS: 0.757424 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.587386 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 0.558145 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.713298 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.846081 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.506682 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.664909 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.908042 LOSS: 0.530424 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.465367 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.882253 LOSS: 1.608807 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.468394 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.891415 LOSS: 0.994160 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.919240 LOSS: 0.719481 
Communication Round: 174 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.505745 

Communication Round:175 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.873431 LOSS: 1.159818 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.877503 LOSS: 1.166423 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.871734 LOSS: 1.279819 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.875467 LOSS: 1.177001 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.919919 LOSS: 0.545293 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.898202 LOSS: 0.788365 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912114 LOSS: 0.645974 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.921955 LOSS: 0.660571 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910757 LOSS: 0.811195 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888700 LOSS: 0.996346 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890736 LOSS: 0.742894 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.892433 LOSS: 0.813799 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.926366 LOSS: 0.483706 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.921955 LOSS: 0.641272 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.875806 LOSS: 0.909525 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.577533 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.843570 LOSS: 1.502232 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.624500 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.451565 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.909399 LOSS: 0.666470 
Communication Round: 175 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.527107 

Communication Round:176 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877842 LOSS: 1.350283 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.869019 LOSS: 1.386304 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.883950 LOSS: 0.957474 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.921276 LOSS: 0.632655 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.576696 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.884289 LOSS: 0.817547 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.863251 LOSS: 1.227423 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.742146 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903291 LOSS: 0.765986 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.553788 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.905327 LOSS: 0.673299 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.921276 LOSS: 0.665290 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.790579 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.712908 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.893790 LOSS: 0.595369 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915507 LOSS: 0.572321 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.899898 LOSS: 0.779923 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.655595 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.676447 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.787941 
Communication Round: 176 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.510014 

Communication Round:177 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.744279 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.922973 LOSS: 0.556154 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.922633 LOSS: 0.599978 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.897184 LOSS: 0.974224 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.880557 LOSS: 1.158913 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922633 LOSS: 0.725293 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.618411 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.900577 LOSS: 0.715629 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908381 LOSS: 0.691908 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.903970 LOSS: 0.899303 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.903291 LOSS: 0.796719 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.918222 LOSS: 0.593830 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.639092 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.849133 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.937267 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.927384 LOSS: 0.499861 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.919579 LOSS: 0.542753 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.468122 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.898202 LOSS: 0.770077 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.921615 LOSS: 0.930969 
Communication Round: 177 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.544578 

Communication Round:178 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899220 LOSS: 0.694555 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.982836 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.913471 LOSS: 0.816134 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.789593 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.708729 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.897862 LOSS: 1.055288 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.852732 LOSS: 1.454320 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.872048 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 0.821352 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895826 LOSS: 0.954234 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.908721 LOSS: 0.790200 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 1.029827 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.912453 LOSS: 0.653961 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.654964 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.884628 LOSS: 0.876530 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.566933 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.907703 LOSS: 0.775145 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.903631 LOSS: 0.683251 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 0.887354 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 0.830448 
Communication Round: 178 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.532811 

Communication Round:179 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.906345 LOSS: 0.708388 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.650435 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.908381 LOSS: 0.837435 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.470339 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.874788 LOSS: 1.143833 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 1.370569 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.464248 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897184 LOSS: 1.195923 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.908042 LOSS: 0.763328 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.552139 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.896505 LOSS: 0.878002 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.914489 LOSS: 0.666711 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.913811 LOSS: 0.562315 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.923651 LOSS: 0.583693 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.921650 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.912114 LOSS: 0.615910 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.886664 LOSS: 1.190560 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.886325 LOSS: 0.764721 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.857822 LOSS: 1.770552 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.884289 LOSS: 1.008327 
Communication Round: 179 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.521298 

Communication Round:180 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 0.993351 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.713650 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.863868 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913471 LOSS: 0.647294 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.892094 LOSS: 1.069545 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885646 LOSS: 1.027381 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.877842 LOSS: 1.232283 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.878860 LOSS: 1.105116 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.674215 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.882932 LOSS: 1.293179 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.872073 LOSS: 0.997292 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.880217 LOSS: 0.889289 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.519690 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.753745 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.898880 LOSS: 1.081202 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.494887 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871055 LOSS: 1.252182 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.521002 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.751966 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911775 LOSS: 0.783501 
Communication Round: 180 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.530496 

Communication Round:181 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.649357 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.717758 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.900238 LOSS: 1.028502 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.913132 LOSS: 0.597420 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.884628 LOSS: 0.876953 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.904853 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913471 LOSS: 0.733952 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.777810 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.907703 LOSS: 0.642591 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.911435 LOSS: 0.693351 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.715191 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.919579 LOSS: 0.786683 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.919240 LOSS: 0.627734 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.877842 LOSS: 0.835585 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.909060 LOSS: 0.675330 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.907703 LOSS: 0.657264 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.872752 LOSS: 1.174537 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.917543 LOSS: 0.646387 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.686278 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.912793 LOSS: 0.890360 
Communication Round: 181 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.576329 

Communication Round:182 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.899559 LOSS: 1.265886 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.901255 LOSS: 0.738670 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875127 LOSS: 1.547031 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.623205 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.661219 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.557222 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.655176 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.879878 LOSS: 1.020604 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.663562 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.870377 LOSS: 1.318189 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.715047 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.887682 LOSS: 1.114102 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.749045 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914150 LOSS: 0.780833 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.913132 LOSS: 0.737934 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.789518 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.900577 LOSS: 0.812060 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.878181 LOSS: 0.929870 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.923312 LOSS: 0.699795 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.928062 LOSS: 0.784139 
Communication Round: 182 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.569527 

Communication Round:183 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 0.915047 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.890736 LOSS: 0.908083 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.875467 LOSS: 1.301750 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.593928 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.746145 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.903631 LOSS: 0.759301 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.551402 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 1.004540 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.884289 LOSS: 1.014799 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.908381 LOSS: 0.666748 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 1.134489 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.893112 LOSS: 1.152862 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.896844 LOSS: 0.689382 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.919240 LOSS: 0.729669 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.888361 LOSS: 0.713883 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.646679 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.892094 LOSS: 0.813242 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911435 LOSS: 0.660803 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.818768 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 1.051441 
Communication Round: 183 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.562889 

Communication Round:184 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.912453 LOSS: 0.863033 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.899559 LOSS: 1.014522 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.909739 LOSS: 0.794668 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.746539 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.545469 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.908381 LOSS: 0.744992 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.923990 LOSS: 0.661095 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.841534 LOSS: 1.110729 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920597 LOSS: 0.497480 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.865287 LOSS: 1.336536 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.921615 LOSS: 0.750193 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915847 LOSS: 0.648304 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.904988 LOSS: 0.881040 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.918561 LOSS: 0.565962 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.785295 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.898880 LOSS: 0.878497 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.869019 LOSS: 1.502002 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906685 LOSS: 0.680676 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.893112 LOSS: 0.831944 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.885307 LOSS: 1.097527 
Communication Round: 184 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.563863 

Communication Round:185 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.842227 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.724707 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.862233 LOSS: 2.150136 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.921615 LOSS: 0.741451 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.925008 LOSS: 0.613561 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.922633 LOSS: 0.708669 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 0.829857 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.771269 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.822311 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.887004 LOSS: 0.975460 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.614464 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.884968 LOSS: 0.911664 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.930098 LOSS: 0.572254 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.917204 LOSS: 0.688673 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 0.910454 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.642861 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884968 LOSS: 1.452383 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.479865 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.599220 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.867323 LOSS: 1.308988 
Communication Round: 185 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.570689 

Communication Round:186 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 1.084515 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.751024 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 0.596774 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928402 LOSS: 0.556145 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.845663 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.720377 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.591457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918901 LOSS: 0.735392 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.920937 LOSS: 0.835737 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.895148 LOSS: 1.017742 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897184 LOSS: 0.735753 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.878181 LOSS: 0.990550 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.667829 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.663092 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.874449 LOSS: 1.169833 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.887343 LOSS: 0.786328 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.884628 LOSS: 0.911609 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.653954 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.576727 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.840516 LOSS: 1.297735 
Communication Round: 186 GLOBAL MODEL ACCURACY: 0.934510 LOSS: 0.524968 

Communication Round:187 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.857143 LOSS: 1.412435 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.897862 LOSS: 0.857795 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.897184 LOSS: 1.225082 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.928062 LOSS: 0.547219 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.674742 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.869359 LOSS: 1.221468 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.900238 LOSS: 0.801924 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.904649 LOSS: 1.017024 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.923312 LOSS: 0.484586 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.695659 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.900916 LOSS: 0.937952 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.717253 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.925348 LOSS: 0.539691 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.871395 LOSS: 0.886735 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.891754 LOSS: 0.872909 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.680148 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 0.824273 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.884628 LOSS: 1.021295 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.896166 LOSS: 0.787370 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.892772 LOSS: 0.638710 
Communication Round: 187 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.479036 

Communication Round:188 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.877503 LOSS: 1.074077 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.928402 LOSS: 0.504030 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 1.081237 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.925008 LOSS: 0.687622 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.899898 LOSS: 0.900848 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.899898 LOSS: 0.915038 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.905667 LOSS: 0.673920 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.896431 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.903631 LOSS: 0.637554 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.828692 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.721705 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.858500 LOSS: 1.516505 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.900916 LOSS: 0.699658 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901934 LOSS: 0.751030 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.916865 LOSS: 0.811267 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.916865 LOSS: 0.470639 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.890058 LOSS: 1.169328 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.910417 LOSS: 0.541877 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.613676 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.918901 LOSS: 0.559586 
Communication Round: 188 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.551002 

Communication Round:189 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.910078 LOSS: 0.916260 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.619649 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.889718 LOSS: 1.151062 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.894808 LOSS: 0.836528 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.928741 LOSS: 0.660353 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 0.847950 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.723860 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.897862 LOSS: 0.730714 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.914829 LOSS: 0.657245 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899898 LOSS: 1.142135 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 0.835685 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.675504 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.927723 LOSS: 0.636170 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.902273 LOSS: 0.765492 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.920258 LOSS: 0.575234 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918222 LOSS: 0.571539 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.856804 LOSS: 2.781455 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.906345 LOSS: 0.681863 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.911096 LOSS: 0.803108 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.902952 LOSS: 1.086239 
Communication Round: 189 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.544788 

Communication Round:190 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.914489 LOSS: 0.710453 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.820994 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.879539 LOSS: 0.774602 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.620817 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.740103 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.904988 LOSS: 0.708551 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.870377 LOSS: 1.300437 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.889718 LOSS: 1.235093 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.912453 LOSS: 0.694169 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.899559 LOSS: 0.910920 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.922973 LOSS: 0.502650 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.905667 LOSS: 0.878672 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.935188 LOSS: 0.505480 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.876485 LOSS: 0.825129 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.883610 LOSS: 0.820283 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.917883 LOSS: 0.486681 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.871734 LOSS: 1.321422 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.894469 LOSS: 0.984072 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904649 LOSS: 0.709321 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.883950 LOSS: 1.135338 
Communication Round: 190 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.565984 

Communication Round:191 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.913132 LOSS: 0.707301 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.851642 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.870377 LOSS: 1.348333 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.917204 LOSS: 0.629629 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.894808 LOSS: 0.884677 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.879878 LOSS: 1.427275 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.862233 LOSS: 1.276685 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.871395 LOSS: 2.023063 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.919579 LOSS: 0.593763 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.888361 LOSS: 1.064013 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.897523 LOSS: 0.855716 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.893002 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914489 LOSS: 0.550744 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.866983 LOSS: 1.151084 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.915507 LOSS: 0.733978 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.899898 LOSS: 0.784975 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.909399 LOSS: 0.927329 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.923651 LOSS: 0.603613 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.747954 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898880 LOSS: 0.810049 
Communication Round: 191 GLOBAL MODEL ACCURACY: 0.926705 LOSS: 0.552653 

Communication Round:192 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902613 LOSS: 1.142542 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.922973 LOSS: 0.646996 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.885646 LOSS: 1.372553 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.916186 LOSS: 0.743734 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.890397 LOSS: 0.951615 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.839498 LOSS: 2.221136 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.914489 LOSS: 0.651010 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.911096 LOSS: 0.661773 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.922294 LOSS: 0.460183 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.964635 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.608704 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.904649 LOSS: 0.566661 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.654657 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.899559 LOSS: 0.752222 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.912453 LOSS: 0.802297 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.904309 LOSS: 0.682118 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.901255 LOSS: 0.826486 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.919579 LOSS: 0.565395 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.838480 LOSS: 1.561858 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.892433 LOSS: 1.086473 
Communication Round: 192 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.535362 

Communication Round:193 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902952 LOSS: 1.332215 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.901934 LOSS: 0.890141 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.907024 LOSS: 0.990149 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.652088 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.915168 LOSS: 0.721702 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892772 LOSS: 0.841290 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.495445 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.901934 LOSS: 0.746477 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.890058 LOSS: 1.291370 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.879199 LOSS: 1.125676 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.894469 LOSS: 1.057741 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.883950 LOSS: 1.000510 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.929420 LOSS: 0.423444 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.901255 LOSS: 0.675080 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.899220 LOSS: 0.781976 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.909060 LOSS: 0.689501 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.894130 LOSS: 1.056374 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.878521 LOSS: 0.900448 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.912793 LOSS: 0.732436 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.914150 LOSS: 0.533354 
Communication Round: 193 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.526974 

Communication Round:194 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.890736 LOSS: 1.476311 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907363 LOSS: 0.751733 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.919579 LOSS: 0.871346 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.930438 LOSS: 0.546628 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.911775 LOSS: 0.551180 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.909739 LOSS: 0.993086 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.922633 LOSS: 0.624267 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.893112 LOSS: 0.667055 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.913811 LOSS: 0.609827 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.901595 LOSS: 0.961687 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.728580 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.869698 LOSS: 1.166016 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.914150 LOSS: 0.804861 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.572690 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.454948 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.918901 LOSS: 0.577969 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.893790 LOSS: 0.782400 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.929420 LOSS: 0.564507 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.913132 LOSS: 0.631571 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.868680 LOSS: 1.541351 
Communication Round: 194 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.544258 

Communication Round:195 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 0.964285 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.907024 LOSS: 0.770982 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.898202 LOSS: 0.899717 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.914829 LOSS: 0.819613 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.785651 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.891076 LOSS: 1.039503 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.908721 LOSS: 0.757510 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.905667 LOSS: 0.926316 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.917543 LOSS: 0.517562 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.884968 LOSS: 0.860883 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910757 LOSS: 1.006463 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.920937 LOSS: 0.902312 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.920597 LOSS: 0.684287 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.859179 LOSS: 1.449677 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.900916 LOSS: 0.895382 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.921955 LOSS: 0.545280 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.904649 LOSS: 1.169020 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.929080 LOSS: 0.436207 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.916525 LOSS: 0.665189 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 1.142418 
Communication Round: 195 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.572713 

Communication Round:196 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.876824 LOSS: 1.101694 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910417 LOSS: 0.879378 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.900916 LOSS: 0.921013 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.907363 LOSS: 0.930263 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.911435 LOSS: 0.780523 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.954898 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.545905 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.918222 LOSS: 0.739380 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.887604 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.881914 LOSS: 0.993535 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.890397 LOSS: 0.989312 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.910417 LOSS: 0.666801 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.933152 LOSS: 0.589380 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.732960 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.896166 LOSS: 1.236988 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.915168 LOSS: 0.601416 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.889040 LOSS: 1.296643 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.923990 LOSS: 0.638615 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.879199 LOSS: 1.185068 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.911435 LOSS: 0.593093 
Communication Round: 196 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.567377 

Communication Round:197 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.902273 LOSS: 0.735961 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.905327 LOSS: 0.709965 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.896844 LOSS: 1.214743 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.924669 LOSS: 0.528657 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.917883 LOSS: 0.596140 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.867662 LOSS: 1.462911 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.902952 LOSS: 0.691457 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.887682 LOSS: 1.042563 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.889718 LOSS: 0.856466 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.886325 LOSS: 1.013915 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.895487 LOSS: 0.717594 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.915168 LOSS: 0.683956 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.892094 LOSS: 0.923482 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.911096 LOSS: 0.675759 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.907363 LOSS: 0.843492 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.920937 LOSS: 0.609930 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.888361 LOSS: 0.938267 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.911775 LOSS: 0.603329 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.909060 LOSS: 0.592728 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.900916 LOSS: 0.968641 
Communication Round: 197 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.573485 

Communication Round:198 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.870037 LOSS: 2.019034 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.910078 LOSS: 0.629912 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.892433 LOSS: 1.169932 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.918561 LOSS: 0.662807 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.920258 LOSS: 0.677009 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.885986 LOSS: 1.428464 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.916186 LOSS: 0.522280 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.839837 LOSS: 1.432278 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.902273 LOSS: 0.747943 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.889040 LOSS: 0.944714 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.917543 LOSS: 0.575778 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.825246 LOSS: 2.132373 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.899220 LOSS: 0.727237 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.914829 LOSS: 0.535085 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.889379 LOSS: 0.951729 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.642917 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.865287 LOSS: 1.668714 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.920258 LOSS: 0.502046 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.863929 LOSS: 1.303481 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.901255 LOSS: 1.315469 
Communication Round: 198 GLOBAL MODEL ACCURACY: 0.925348 LOSS: 0.591497 

Communication Round:199 
Client No: 0 Local Epochs: 5 Local Model ACCURACY: 0.868680 LOSS: 1.296299 
Client No: 1 Local Epochs: 2 Local Model ACCURACY: 0.902613 LOSS: 0.804624 
Client No: 2 Local Epochs: 5 Local Model ACCURACY: 0.906345 LOSS: 0.833626 
Client No: 3 Local Epochs: 1 Local Model ACCURACY: 0.908381 LOSS: 0.697237 
Client No: 4 Local Epochs: 2 Local Model ACCURACY: 0.918561 LOSS: 0.680252 
Client No: 5 Local Epochs: 3 Local Model ACCURACY: 0.892094 LOSS: 0.992621 
Client No: 6 Local Epochs: 2 Local Model ACCURACY: 0.924669 LOSS: 0.691961 
Client No: 7 Local Epochs: 4 Local Model ACCURACY: 0.910078 LOSS: 0.713092 
Client No: 8 Local Epochs: 2 Local Model ACCURACY: 0.915847 LOSS: 0.814404 
Client No: 9 Local Epochs: 4 Local Model ACCURACY: 0.906006 LOSS: 0.931632 
Client No: 10 Local Epochs: 3 Local Model ACCURACY: 0.910078 LOSS: 0.677316 
Client No: 11 Local Epochs: 3 Local Model ACCURACY: 0.907024 LOSS: 0.744696 
Client No: 12 Local Epochs: 1 Local Model ACCURACY: 0.922973 LOSS: 0.858540 
Client No: 13 Local Epochs: 3 Local Model ACCURACY: 0.913811 LOSS: 0.699342 
Client No: 14 Local Epochs: 3 Local Model ACCURACY: 0.904309 LOSS: 0.770182 
Client No: 15 Local Epochs: 1 Local Model ACCURACY: 0.895148 LOSS: 1.088812 
Client No: 16 Local Epochs: 5 Local Model ACCURACY: 0.824228 LOSS: 2.129258 
Client No: 17 Local Epochs: 1 Local Model ACCURACY: 0.904649 LOSS: 0.806448 
Client No: 18 Local Epochs: 2 Local Model ACCURACY: 0.904988 LOSS: 0.857633 
Client No: 19 Local Epochs: 4 Local Model ACCURACY: 0.898541 LOSS: 1.230437 
Communication Round: 199 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.581528 


==> SHL/output.txt <==
24:Communication Round: 0 GLOBAL MODEL ACCURACY: 0.617917 LOSS: 0.902496 
48:Communication Round: 1 GLOBAL MODEL ACCURACY: 0.721751 LOSS: 0.660687 
72:Communication Round: 2 GLOBAL MODEL ACCURACY: 0.780115 LOSS: 0.579298 
96:Communication Round: 3 GLOBAL MODEL ACCURACY: 0.809298 LOSS: 0.546049 
120:Communication Round: 4 GLOBAL MODEL ACCURACY: 0.838480 LOSS: 0.506443 
144:Communication Round: 5 GLOBAL MODEL ACCURACY: 0.849678 LOSS: 0.526263 
168:Communication Round: 6 GLOBAL MODEL ACCURACY: 0.854428 LOSS: 0.555281 
192:Communication Round: 7 GLOBAL MODEL ACCURACY: 0.866305 LOSS: 0.524113 
216:Communication Round: 8 GLOBAL MODEL ACCURACY: 0.878181 LOSS: 0.455469 
240:Communication Round: 9 GLOBAL MODEL ACCURACY: 0.867662 LOSS: 0.516639 
264:Communication Round: 10 GLOBAL MODEL ACCURACY: 0.877163 LOSS: 0.460171 
288:Communication Round: 11 GLOBAL MODEL ACCURACY: 0.882932 LOSS: 0.464938 
312:Communication Round: 12 GLOBAL MODEL ACCURACY: 0.874449 LOSS: 0.475028 
336:Communication Round: 13 GLOBAL MODEL ACCURACY: 0.874449 LOSS: 0.434038 
360:Communication Round: 14 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 0.459368 
384:Communication Round: 15 GLOBAL MODEL ACCURACY: 0.892433 LOSS: 0.423058 
408:Communication Round: 16 GLOBAL MODEL ACCURACY: 0.879199 LOSS: 0.553440 
432:Communication Round: 17 GLOBAL MODEL ACCURACY: 0.884628 LOSS: 0.489518 
456:Communication Round: 18 GLOBAL MODEL ACCURACY: 0.874788 LOSS: 0.513892 
480:Communication Round: 19 GLOBAL MODEL ACCURACY: 0.875127 LOSS: 0.548159 
504:Communication Round: 20 GLOBAL MODEL ACCURACY: 0.870037 LOSS: 0.451748 
528:Communication Round: 21 GLOBAL MODEL ACCURACY: 0.874449 LOSS: 0.459701 
552:Communication Round: 22 GLOBAL MODEL ACCURACY: 0.875127 LOSS: 0.577945 
576:Communication Round: 23 GLOBAL MODEL ACCURACY: 0.868001 LOSS: 0.636880 
600:Communication Round: 24 GLOBAL MODEL ACCURACY: 0.879539 LOSS: 0.451836 
624:Communication Round: 25 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.415423 
648:Communication Round: 26 GLOBAL MODEL ACCURACY: 0.872413 LOSS: 0.485147 
672:Communication Round: 27 GLOBAL MODEL ACCURACY: 0.897523 LOSS: 0.411711 
696:Communication Round: 28 GLOBAL MODEL ACCURACY: 0.877163 LOSS: 0.449815 
720:Communication Round: 29 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.426950 
744:Communication Round: 30 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.385385 
768:Communication Round: 31 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.510607 
792:Communication Round: 32 GLOBAL MODEL ACCURACY: 0.886325 LOSS: 0.536525 
816:Communication Round: 33 GLOBAL MODEL ACCURACY: 0.878181 LOSS: 0.476397 
840:Communication Round: 34 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.382127 
864:Communication Round: 35 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.452418 
888:Communication Round: 36 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.479687 
912:Communication Round: 37 GLOBAL MODEL ACCURACY: 0.890397 LOSS: 0.490094 
936:Communication Round: 38 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.502713 
960:Communication Round: 39 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.477147 
984:Communication Round: 40 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 0.499357 
1008:Communication Round: 41 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.522402 
1032:Communication Round: 42 GLOBAL MODEL ACCURACY: 0.887343 LOSS: 0.500770 
1056:Communication Round: 43 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.469807 
1080:Communication Round: 44 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.483160 
1104:Communication Round: 45 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.532945 
1128:Communication Round: 46 GLOBAL MODEL ACCURACY: 0.865965 LOSS: 0.656560 
1152:Communication Round: 47 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.537193 
1176:Communication Round: 48 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 0.647311 
1200:Communication Round: 49 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.575653 
1224:Communication Round: 50 GLOBAL MODEL ACCURACY: 0.894469 LOSS: 0.439245 
1248:Communication Round: 51 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 0.557086 
1272:Communication Round: 52 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.501167 
1296:Communication Round: 53 GLOBAL MODEL ACCURACY: 0.893112 LOSS: 0.476137 
1320:Communication Round: 54 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.549937 
1344:Communication Round: 55 GLOBAL MODEL ACCURACY: 0.884628 LOSS: 0.593876 
1368:Communication Round: 56 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.468980 
1392:Communication Round: 57 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.524790 
1416:Communication Round: 58 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.601726 
1440:Communication Round: 59 GLOBAL MODEL ACCURACY: 0.886325 LOSS: 0.593354 
1464:Communication Round: 60 GLOBAL MODEL ACCURACY: 0.886325 LOSS: 0.615200 
1488:Communication Round: 61 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 0.650038 
1512:Communication Round: 62 GLOBAL MODEL ACCURACY: 0.871734 LOSS: 0.699862 
1536:Communication Round: 63 GLOBAL MODEL ACCURACY: 0.882932 LOSS: 0.675517 
1560:Communication Round: 64 GLOBAL MODEL ACCURACY: 0.887004 LOSS: 0.637320 
1584:Communication Round: 65 GLOBAL MODEL ACCURACY: 0.877163 LOSS: 0.602538 
1608:Communication Round: 66 GLOBAL MODEL ACCURACY: 0.888700 LOSS: 0.567391 
1632:Communication Round: 67 GLOBAL MODEL ACCURACY: 0.890736 LOSS: 0.510073 
1656:Communication Round: 68 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 0.579772 
1680:Communication Round: 69 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.648893 
1704:Communication Round: 70 GLOBAL MODEL ACCURACY: 0.884968 LOSS: 0.646479 
1728:Communication Round: 71 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 0.508967 
1752:Communication Round: 72 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 0.653618 
1776:Communication Round: 73 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.620899 
1800:Communication Round: 74 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.705376 
1824:Communication Round: 75 GLOBAL MODEL ACCURACY: 0.892433 LOSS: 0.609789 
1848:Communication Round: 76 GLOBAL MODEL ACCURACY: 0.883610 LOSS: 0.818013 
1872:Communication Round: 77 GLOBAL MODEL ACCURACY: 0.895487 LOSS: 0.659624 
1896:Communication Round: 78 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.761328 
1920:Communication Round: 79 GLOBAL MODEL ACCURACY: 0.882932 LOSS: 0.810672 
1944:Communication Round: 80 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 0.756077 
1968:Communication Round: 81 GLOBAL MODEL ACCURACY: 0.874788 LOSS: 0.736502 
1992:Communication Round: 82 GLOBAL MODEL ACCURACY: 0.895826 LOSS: 0.562343 
2016:Communication Round: 83 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.660728 
2040:Communication Round: 84 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 0.794523 
2064:Communication Round: 85 GLOBAL MODEL ACCURACY: 0.890397 LOSS: 0.746888 
2088:Communication Round: 86 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.582266 
2112:Communication Round: 87 GLOBAL MODEL ACCURACY: 0.894808 LOSS: 0.740959 
2136:Communication Round: 88 GLOBAL MODEL ACCURACY: 0.879539 LOSS: 0.845257 
2160:Communication Round: 89 GLOBAL MODEL ACCURACY: 0.895826 LOSS: 0.596994 
2184:Communication Round: 90 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 0.774565 
2208:Communication Round: 91 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 0.838289 
2232:Communication Round: 92 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.815251 
2256:Communication Round: 93 GLOBAL MODEL ACCURACY: 0.884968 LOSS: 0.761049 
2280:Communication Round: 94 GLOBAL MODEL ACCURACY: 0.890736 LOSS: 0.867016 
2304:Communication Round: 95 GLOBAL MODEL ACCURACY: 0.885986 LOSS: 0.775344 
2328:Communication Round: 96 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.714333 
2352:Communication Round: 97 GLOBAL MODEL ACCURACY: 0.877503 LOSS: 1.136393 
2376:Communication Round: 98 GLOBAL MODEL ACCURACY: 0.877503 LOSS: 1.018571 
2400:Communication Round: 99 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.650884 
2424:Communication Round: 100 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.650330 
2448:Communication Round: 101 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.998090 
2472:Communication Round: 102 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 0.978363 
2496:Communication Round: 103 GLOBAL MODEL ACCURACY: 0.892094 LOSS: 0.842884 
2520:Communication Round: 104 GLOBAL MODEL ACCURACY: 0.880217 LOSS: 0.836598 
2544:Communication Round: 105 GLOBAL MODEL ACCURACY: 0.877842 LOSS: 0.954618 
2568:Communication Round: 106 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.694923 
2592:Communication Round: 107 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 0.727296 
2616:Communication Round: 108 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.647627 
2640:Communication Round: 109 GLOBAL MODEL ACCURACY: 0.893451 LOSS: 0.803987 
2664:Communication Round: 110 GLOBAL MODEL ACCURACY: 0.883610 LOSS: 1.083839 
2688:Communication Round: 111 GLOBAL MODEL ACCURACY: 0.888022 LOSS: 0.920013 
2712:Communication Round: 112 GLOBAL MODEL ACCURACY: 0.881575 LOSS: 1.141943 
2736:Communication Round: 113 GLOBAL MODEL ACCURACY: 0.874109 LOSS: 1.149022 
2760:Communication Round: 114 GLOBAL MODEL ACCURACY: 0.863929 LOSS: 1.320575 
2784:Communication Round: 115 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 0.866230 
2808:Communication Round: 116 GLOBAL MODEL ACCURACY: 0.887004 LOSS: 0.823562 
2832:Communication Round: 117 GLOBAL MODEL ACCURACY: 0.889718 LOSS: 0.858039 
2856:Communication Round: 118 GLOBAL MODEL ACCURACY: 0.883271 LOSS: 1.090756 
2880:Communication Round: 119 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.858312 
2904:Communication Round: 120 GLOBAL MODEL ACCURACY: 0.885646 LOSS: 0.962209 
2928:Communication Round: 121 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.739723 
2952:Communication Round: 122 GLOBAL MODEL ACCURACY: 0.876824 LOSS: 1.037620 
2976:Communication Round: 123 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 0.847205 
3000:Communication Round: 124 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 0.872126 
3024:Communication Round: 125 GLOBAL MODEL ACCURACY: 0.878860 LOSS: 1.087021 
3048:Communication Round: 126 GLOBAL MODEL ACCURACY: 0.889379 LOSS: 0.918358 
3072:Communication Round: 127 GLOBAL MODEL ACCURACY: 0.867323 LOSS: 1.646425 
3096:Communication Round: 128 GLOBAL MODEL ACCURACY: 0.891076 LOSS: 1.048826 
3120:Communication Round: 129 GLOBAL MODEL ACCURACY: 0.897862 LOSS: 0.910811 
3144:Communication Round: 130 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.778131 
3168:Communication Round: 131 GLOBAL MODEL ACCURACY: 0.883271 LOSS: 1.122468 
3192:Communication Round: 132 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 1.040186 
3216:Communication Round: 133 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.874714 
3240:Communication Round: 134 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.772836 
3264:Communication Round: 135 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.821664 
3288:Communication Round: 136 GLOBAL MODEL ACCURACY: 0.892772 LOSS: 0.805700 
3312:Communication Round: 137 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.747922 
3336:Communication Round: 138 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 0.954270 
3360:Communication Round: 139 GLOBAL MODEL ACCURACY: 0.886664 LOSS: 1.073283 
3384:Communication Round: 140 GLOBAL MODEL ACCURACY: 0.894469 LOSS: 0.814842 
3408:Communication Round: 141 GLOBAL MODEL ACCURACY: 0.887343 LOSS: 0.949537 
3432:Communication Round: 142 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.932943 
3456:Communication Round: 143 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.907021 
3480:Communication Round: 144 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.993249 
3504:Communication Round: 145 GLOBAL MODEL ACCURACY: 0.905327 LOSS: 0.671020 
3528:Communication Round: 146 GLOBAL MODEL ACCURACY: 0.907024 LOSS: 0.642128 
3552:Communication Round: 147 GLOBAL MODEL ACCURACY: 0.889040 LOSS: 0.972098 
3576:Communication Round: 148 GLOBAL MODEL ACCURACY: 0.899559 LOSS: 0.765225 
3600:Communication Round: 149 GLOBAL MODEL ACCURACY: 0.892433 LOSS: 0.885845 
3624:Communication Round: 150 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 1.376866 
3648:Communication Round: 151 GLOBAL MODEL ACCURACY: 0.907363 LOSS: 0.695961 
3672:Communication Round: 152 GLOBAL MODEL ACCURACY: 0.893112 LOSS: 0.972485 
3696:Communication Round: 153 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 0.977459 
3720:Communication Round: 154 GLOBAL MODEL ACCURACY: 0.890058 LOSS: 0.987265 
3744:Communication Round: 155 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 1.020858 
3768:Communication Round: 156 GLOBAL MODEL ACCURACY: 0.891415 LOSS: 1.097710 
3792:Communication Round: 157 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 1.038386 
3816:Communication Round: 158 GLOBAL MODEL ACCURACY: 0.897184 LOSS: 1.005015 
3840:Communication Round: 159 GLOBAL MODEL ACCURACY: 0.898880 LOSS: 0.807864 
3864:Communication Round: 160 GLOBAL MODEL ACCURACY: 0.896166 LOSS: 0.959904 
3888:Communication Round: 161 GLOBAL MODEL ACCURACY: 0.901934 LOSS: 0.969305 
3912:Communication Round: 162 GLOBAL MODEL ACCURACY: 0.884628 LOSS: 1.242846 
3936:Communication Round: 163 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.819582 
3960:Communication Round: 164 GLOBAL MODEL ACCURACY: 0.892772 LOSS: 1.266547 
3984:Communication Round: 165 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 1.495417 
4008:Communication Round: 166 GLOBAL MODEL ACCURACY: 0.898880 LOSS: 0.942686 
4032:Communication Round: 167 GLOBAL MODEL ACCURACY: 0.907703 LOSS: 0.701520 
4056:Communication Round: 168 GLOBAL MODEL ACCURACY: 0.897862 LOSS: 0.957370 
4080:Communication Round: 169 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.943556 
4104:Communication Round: 170 GLOBAL MODEL ACCURACY: 0.884289 LOSS: 1.434782 
4128:Communication Round: 171 GLOBAL MODEL ACCURACY: 0.890736 LOSS: 1.189852 
4152:Communication Round: 172 GLOBAL MODEL ACCURACY: 0.901595 LOSS: 0.902121 
4176:Communication Round: 173 GLOBAL MODEL ACCURACY: 0.885307 LOSS: 1.421868 
4200:Communication Round: 174 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 1.285756 
4224:Communication Round: 175 GLOBAL MODEL ACCURACY: 0.895487 LOSS: 0.991021 
4248:Communication Round: 176 GLOBAL MODEL ACCURACY: 0.894130 LOSS: 1.091934 
4272:Communication Round: 177 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.876146 
4296:Communication Round: 178 GLOBAL MODEL ACCURACY: 0.901595 LOSS: 1.016414 
4320:Communication Round: 179 GLOBAL MODEL ACCURACY: 0.902952 LOSS: 0.915211 
4344:Communication Round: 180 GLOBAL MODEL ACCURACY: 0.892094 LOSS: 1.036185 
4368:Communication Round: 181 GLOBAL MODEL ACCURACY: 0.903970 LOSS: 0.974652 
4392:Communication Round: 182 GLOBAL MODEL ACCURACY: 0.896844 LOSS: 0.892185 
4416:Communication Round: 183 GLOBAL MODEL ACCURACY: 0.882592 LOSS: 1.428311 
4440:Communication Round: 184 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.863222 
4464:Communication Round: 185 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 1.046542 
4488:Communication Round: 186 GLOBAL MODEL ACCURACY: 0.900238 LOSS: 0.780645 
4512:Communication Round: 187 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.941247 
4536:Communication Round: 188 GLOBAL MODEL ACCURACY: 0.901595 LOSS: 0.854261 
4560:Communication Round: 189 GLOBAL MODEL ACCURACY: 0.896505 LOSS: 0.999775 
4584:Communication Round: 190 GLOBAL MODEL ACCURACY: 0.887682 LOSS: 1.396011 
4608:Communication Round: 191 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.654127 
4632:Communication Round: 192 GLOBAL MODEL ACCURACY: 0.906345 LOSS: 0.878552 
4656:Communication Round: 193 GLOBAL MODEL ACCURACY: 0.903291 LOSS: 0.892468 
4680:Communication Round: 194 GLOBAL MODEL ACCURACY: 0.897523 LOSS: 0.972602 
4704:Communication Round: 195 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.941960 
4728:Communication Round: 196 GLOBAL MODEL ACCURACY: 0.900238 LOSS: 0.903656 
4752:Communication Round: 197 GLOBAL MODEL ACCURACY: 0.906685 LOSS: 0.825841 
4776:Communication Round: 198 GLOBAL MODEL ACCURACY: 0.892772 LOSS: 1.328250 
4800:Communication Round: 199 GLOBAL MODEL ACCURACY: 0.900577 LOSS: 0.959696 


==> SHL/output1.txt <==
44:Communication Round: 0 GLOBAL MODEL ACCURACY: 0.749576 LOSS: 0.650735 
88:Communication Round: 1 GLOBAL MODEL ACCURACY: 0.807262 LOSS: 0.534201 
132:Communication Round: 2 GLOBAL MODEL ACCURACY: 0.852392 LOSS: 0.444717 
176:Communication Round: 3 GLOBAL MODEL ACCURACY: 0.874788 LOSS: 0.388914 
220:Communication Round: 4 GLOBAL MODEL ACCURACY: 0.875806 LOSS: 0.372574 
264:Communication Round: 5 GLOBAL MODEL ACCURACY: 0.882253 LOSS: 0.362107 
308:Communication Round: 6 GLOBAL MODEL ACCURACY: 0.899898 LOSS: 0.344242 
352:Communication Round: 7 GLOBAL MODEL ACCURACY: 0.901255 LOSS: 0.327109 
396:Communication Round: 8 GLOBAL MODEL ACCURACY: 0.895148 LOSS: 0.314281 
440:Communication Round: 9 GLOBAL MODEL ACCURACY: 0.900238 LOSS: 0.328079 
484:Communication Round: 10 GLOBAL MODEL ACCURACY: 0.903631 LOSS: 0.327263 
528:Communication Round: 11 GLOBAL MODEL ACCURACY: 0.901934 LOSS: 0.295590 
572:Communication Round: 12 GLOBAL MODEL ACCURACY: 0.902613 LOSS: 0.305491 
616:Communication Round: 13 GLOBAL MODEL ACCURACY: 0.893790 LOSS: 0.384307 
660:Communication Round: 14 GLOBAL MODEL ACCURACY: 0.899220 LOSS: 0.348443 
704:Communication Round: 15 GLOBAL MODEL ACCURACY: 0.902613 LOSS: 0.345061 
748:Communication Round: 16 GLOBAL MODEL ACCURACY: 0.909060 LOSS: 0.302498 
792:Communication Round: 17 GLOBAL MODEL ACCURACY: 0.903291 LOSS: 0.342367 
836:Communication Round: 18 GLOBAL MODEL ACCURACY: 0.908721 LOSS: 0.299828 
880:Communication Round: 19 GLOBAL MODEL ACCURACY: 0.909060 LOSS: 0.325972 
924:Communication Round: 20 GLOBAL MODEL ACCURACY: 0.910417 LOSS: 0.340561 
968:Communication Round: 21 GLOBAL MODEL ACCURACY: 0.906685 LOSS: 0.321098 
1012:Communication Round: 22 GLOBAL MODEL ACCURACY: 0.910757 LOSS: 0.337313 
1056:Communication Round: 23 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.317924 
1100:Communication Round: 24 GLOBAL MODEL ACCURACY: 0.908381 LOSS: 0.329100 
1144:Communication Round: 25 GLOBAL MODEL ACCURACY: 0.898202 LOSS: 0.377229 
1188:Communication Round: 26 GLOBAL MODEL ACCURACY: 0.913471 LOSS: 0.331752 
1232:Communication Round: 27 GLOBAL MODEL ACCURACY: 0.911096 LOSS: 0.370999 
1276:Communication Round: 28 GLOBAL MODEL ACCURACY: 0.911435 LOSS: 0.346918 
1320:Communication Round: 29 GLOBAL MODEL ACCURACY: 0.915168 LOSS: 0.336328 
1364:Communication Round: 30 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.329296 
1408:Communication Round: 31 GLOBAL MODEL ACCURACY: 0.914150 LOSS: 0.362514 
1452:Communication Round: 32 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.361295 
1496:Communication Round: 33 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.353386 
1540:Communication Round: 34 GLOBAL MODEL ACCURACY: 0.915168 LOSS: 0.336328 
1584:Communication Round: 35 GLOBAL MODEL ACCURACY: 0.916865 LOSS: 0.331103 
1628:Communication Round: 36 GLOBAL MODEL ACCURACY: 0.914150 LOSS: 0.345204 
1672:Communication Round: 37 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.318210 
1716:Communication Round: 38 GLOBAL MODEL ACCURACY: 0.910417 LOSS: 0.343322 
1760:Communication Round: 39 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.320665 
1804:Communication Round: 40 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.346886 
1848:Communication Round: 41 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.297706 
1892:Communication Round: 42 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.321532 
1936:Communication Round: 43 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.354347 
1980:Communication Round: 44 GLOBAL MODEL ACCURACY: 0.910078 LOSS: 0.390872 
2024:Communication Round: 45 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.350440 
2068:Communication Round: 46 GLOBAL MODEL ACCURACY: 0.914829 LOSS: 0.403392 
2112:Communication Round: 47 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.328016 
2156:Communication Round: 48 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.340681 
2200:Communication Round: 49 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.339641 
2244:Communication Round: 50 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.376471 
2288:Communication Round: 51 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.317271 
2332:Communication Round: 52 GLOBAL MODEL ACCURACY: 0.908381 LOSS: 0.441399 
2376:Communication Round: 53 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.399590 
2420:Communication Round: 54 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.389901 
2464:Communication Round: 55 GLOBAL MODEL ACCURACY: 0.920258 LOSS: 0.352626 
2508:Communication Round: 56 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.370080 
2552:Communication Round: 57 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.335492 
2596:Communication Round: 58 GLOBAL MODEL ACCURACY: 0.915168 LOSS: 0.409599 
2640:Communication Round: 59 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.338820 
2684:Communication Round: 60 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.400364 
2728:Communication Round: 61 GLOBAL MODEL ACCURACY: 0.914489 LOSS: 0.396017 
2772:Communication Round: 62 GLOBAL MODEL ACCURACY: 0.916865 LOSS: 0.404302 
2816:Communication Round: 63 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.434549 
2860:Communication Round: 64 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.362982 
2904:Communication Round: 65 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.374234 
2948:Communication Round: 66 GLOBAL MODEL ACCURACY: 0.921615 LOSS: 0.395380 
2992:Communication Round: 67 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.371474 
3036:Communication Round: 68 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.393436 
3080:Communication Round: 69 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.415857 
3124:Communication Round: 70 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.411093 
3168:Communication Round: 71 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.363098 
3212:Communication Round: 72 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.387429 
3256:Communication Round: 73 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.340963 
3300:Communication Round: 74 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.359298 
3344:Communication Round: 75 GLOBAL MODEL ACCURACY: 0.912453 LOSS: 0.409488 
3388:Communication Round: 76 GLOBAL MODEL ACCURACY: 0.919579 LOSS: 0.381630 
3432:Communication Round: 77 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.361327 
3476:Communication Round: 78 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.400090 
3520:Communication Round: 79 GLOBAL MODEL ACCURACY: 0.920937 LOSS: 0.354206 
3564:Communication Round: 80 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.404220 
3608:Communication Round: 81 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.405133 
3652:Communication Round: 82 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.363322 
3696:Communication Round: 83 GLOBAL MODEL ACCURACY: 0.921615 LOSS: 0.384813 
3740:Communication Round: 84 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.312971 
3784:Communication Round: 85 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.351315 
3828:Communication Round: 86 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.382747 
3872:Communication Round: 87 GLOBAL MODEL ACCURACY: 0.918901 LOSS: 0.434492 
3916:Communication Round: 88 GLOBAL MODEL ACCURACY: 0.913132 LOSS: 0.431529 
3960:Communication Round: 89 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.457000 
4004:Communication Round: 90 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.455677 
4048:Communication Round: 91 GLOBAL MODEL ACCURACY: 0.917543 LOSS: 0.397604 
4092:Communication Round: 92 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.405224 
4136:Communication Round: 93 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.386138 
4180:Communication Round: 94 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.368829 
4224:Communication Round: 95 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.395637 
4268:Communication Round: 96 GLOBAL MODEL ACCURACY: 0.918222 LOSS: 0.406379 
4312:Communication Round: 97 GLOBAL MODEL ACCURACY: 0.916186 LOSS: 0.418940 
4356:Communication Round: 98 GLOBAL MODEL ACCURACY: 0.920597 LOSS: 0.416475 
4400:Communication Round: 99 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.414665 
4444:Communication Round: 100 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.435222 
4488:Communication Round: 101 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.402164 
4532:Communication Round: 102 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.422284 
4576:Communication Round: 103 GLOBAL MODEL ACCURACY: 0.923312 LOSS: 0.393431 
4620:Communication Round: 104 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.470030 
4664:Communication Round: 105 GLOBAL MODEL ACCURACY: 0.919919 LOSS: 0.393656 
4708:Communication Round: 106 GLOBAL MODEL ACCURACY: 0.916525 LOSS: 0.451501 
4752:Communication Round: 107 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.421486 
4796:Communication Round: 108 GLOBAL MODEL ACCURACY: 0.921615 LOSS: 0.443334 
4840:Communication Round: 109 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.449386 
4884:Communication Round: 110 GLOBAL MODEL ACCURACY: 0.918561 LOSS: 0.455999 
4928:Communication Round: 111 GLOBAL MODEL ACCURACY: 0.922294 LOSS: 0.426549 
4972:Communication Round: 112 GLOBAL MODEL ACCURACY: 0.919240 LOSS: 0.440200 
5016:Communication Round: 113 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.424270 
5060:Communication Round: 114 GLOBAL MODEL ACCURACY: 0.912114 LOSS: 0.492357 
5104:Communication Round: 115 GLOBAL MODEL ACCURACY: 0.917883 LOSS: 0.476502 
5148:Communication Round: 116 GLOBAL MODEL ACCURACY: 0.921276 LOSS: 0.458123 
5192:Communication Round: 117 GLOBAL MODEL ACCURACY: 0.925348 LOSS: 0.446978 
5236:Communication Round: 118 GLOBAL MODEL ACCURACY: 0.925008 LOSS: 0.399073 
5280:Communication Round: 119 GLOBAL MODEL ACCURACY: 0.925687 LOSS: 0.414565 
5324:Communication Round: 120 GLOBAL MODEL ACCURACY: 0.925348 LOSS: 0.430800 
5368:Communication Round: 121 GLOBAL MODEL ACCURACY: 0.912793 LOSS: 0.534365 
5412:Communication Round: 122 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.419697 
5456:Communication Round: 123 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.451866 
5500:Communication Round: 124 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.451099 
5544:Communication Round: 125 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.439303 
5588:Communication Round: 126 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.431682 
5632:Communication Round: 127 GLOBAL MODEL ACCURACY: 0.922973 LOSS: 0.463484 
5676:Communication Round: 128 GLOBAL MODEL ACCURACY: 0.924669 LOSS: 0.485604 
5720:Communication Round: 129 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.449256 
5764:Communication Round: 130 GLOBAL MODEL ACCURACY: 0.921955 LOSS: 0.425218 
5808:Communication Round: 131 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.420081 
5852:Communication Round: 132 GLOBAL MODEL ACCURACY: 0.923990 LOSS: 0.477846 
5896:Communication Round: 133 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.397399 
5940:Communication Round: 134 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.462987 
5984:Communication Round: 135 GLOBAL MODEL ACCURACY: 0.926366 LOSS: 0.476236 
6028:Communication Round: 136 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.422199 
6072:Communication Round: 137 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.468213 
6116:Communication Round: 138 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.446221 
6160:Communication Round: 139 GLOBAL MODEL ACCURACY: 0.922633 LOSS: 0.459626 
6204:Communication Round: 140 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.493312 
6248:Communication Round: 141 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.501791 
6292:Communication Round: 142 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.514890 
6336:Communication Round: 143 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.485065 
6380:Communication Round: 144 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.523803 
6424:Communication Round: 145 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.543739 
6468:Communication Round: 146 GLOBAL MODEL ACCURACY: 0.933152 LOSS: 0.503431 
6512:Communication Round: 147 GLOBAL MODEL ACCURACY: 0.926705 LOSS: 0.526870 
6556:Communication Round: 148 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.476607 
6600:Communication Round: 149 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.525730 
6644:Communication Round: 150 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.494695 
6688:Communication Round: 151 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.562127 
6732:Communication Round: 152 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.546655 
6776:Communication Round: 153 GLOBAL MODEL ACCURACY: 0.932474 LOSS: 0.537552 
6820:Communication Round: 154 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.511617 
6864:Communication Round: 155 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.501757 
6908:Communication Round: 156 GLOBAL MODEL ACCURACY: 0.931116 LOSS: 0.525417 
6952:Communication Round: 157 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.522531 
6996:Communication Round: 158 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.532124 
7040:Communication Round: 159 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.538547 
7084:Communication Round: 160 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.515072 
7128:Communication Round: 161 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.517070 
7172:Communication Round: 162 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.462586 
7216:Communication Round: 163 GLOBAL MODEL ACCURACY: 0.932813 LOSS: 0.490387 
7260:Communication Round: 164 GLOBAL MODEL ACCURACY: 0.935528 LOSS: 0.471091 
7304:Communication Round: 165 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.503459 
7348:Communication Round: 166 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.538155 
7392:Communication Round: 167 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.516227 
7436:Communication Round: 168 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.534055 
7480:Communication Round: 169 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.447270 
7524:Communication Round: 170 GLOBAL MODEL ACCURACY: 0.933492 LOSS: 0.496967 
7568:Communication Round: 171 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.524788 
7612:Communication Round: 172 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.556670 
7656:Communication Round: 173 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.547150 
7700:Communication Round: 174 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.548680 
7744:Communication Round: 175 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.588057 
7788:Communication Round: 176 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.572552 
7832:Communication Round: 177 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.524664 
7876:Communication Round: 178 GLOBAL MODEL ACCURACY: 0.933831 LOSS: 0.503483 
7920:Communication Round: 179 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.538830 
7964:Communication Round: 180 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.543242 
8008:Communication Round: 181 GLOBAL MODEL ACCURACY: 0.929080 LOSS: 0.576146 
8052:Communication Round: 182 GLOBAL MODEL ACCURACY: 0.932134 LOSS: 0.531161 
8096:Communication Round: 183 GLOBAL MODEL ACCURACY: 0.928741 LOSS: 0.573178 
8140:Communication Round: 184 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.557927 
8184:Communication Round: 185 GLOBAL MODEL ACCURACY: 0.931456 LOSS: 0.556462 
8228:Communication Round: 186 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.584653 
8272:Communication Round: 187 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.579582 
8316:Communication Round: 188 GLOBAL MODEL ACCURACY: 0.930438 LOSS: 0.603512 
8360:Communication Round: 189 GLOBAL MODEL ACCURACY: 0.930098 LOSS: 0.584467 
8404:Communication Round: 190 GLOBAL MODEL ACCURACY: 0.929420 LOSS: 0.525853 
8448:Communication Round: 191 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.542263 
8492:Communication Round: 192 GLOBAL MODEL ACCURACY: 0.931795 LOSS: 0.629620 
8536:Communication Round: 193 GLOBAL MODEL ACCURACY: 0.929759 LOSS: 0.626307 
8580:Communication Round: 194 GLOBAL MODEL ACCURACY: 0.927384 LOSS: 0.595628 
8624:Communication Round: 195 GLOBAL MODEL ACCURACY: 0.928062 LOSS: 0.585374 
8668:Communication Round: 196 GLOBAL MODEL ACCURACY: 0.927723 LOSS: 0.610672 
8712:Communication Round: 197 GLOBAL MODEL ACCURACY: 0.928402 LOSS: 0.595667 
8756:Communication Round: 198 GLOBAL MODEL ACCURACY: 0.927044 LOSS: 0.632646 
8800:Communication Round: 199 GLOBAL MODEL ACCURACY: 0.930777 LOSS: 0.588450 

